Disk dissipation, giant planet formation and star-formation-rate fluctuations in the past three-million-year history of Gould's Belt

Although episodic star formation (SF) had been suggested for nearby SF regions, a panoramic view to the latest episodic SF history in the solar neighborhood is still missing. By uniformly constraining the slope $\alpha$ of infrared spectral energy distributions (SEDs) of young stellar objects (YSOs) in the 13 largest Gould's Belt (GB) protoclusters surveyed by Spitzer Space Telescope, we have constructed a cluster-averaged histogram of $\alpha$ representing YSO evolution lifetime as a function of the $\alpha$ value. Complementary to the traditional SED classification scheme (0, I, F, II, III) that is based on different $\alpha$ values, a staging scheme (A,B,C,D,E) of SED evolution is advised on the basis of the $\alpha$ statistical features that can be better matched to the physical stages of disk dissipation and giant planet formation. This has also allowed us to unravel the fluctuations of star formation rate (SFR) in the past three-million-year (3 Myr) history of these GB protoclusters. Diverse evolutionary patterns such as single peak, double peaks and on-going acceleration of SFR are revealed. The SFR fluctuations are between $20\%\sim60\%$ ($\sim40\%$ on average) and no dependence on the average SFR or the number of SFR episodes is found. However, spatially close protoclusters tend to share similar SFR fluctuation trends, indicating that the driving force of the fluctuations should be at size scales beyond the typical cluster sizes of several parsec.

==> cjk-4.8.5/contrib/wadalab/wadalab.txt <==
This file describes how to set up the CJK package with Wadalab postscript
fonts for Japanese under Unix-like operating systems using distributions
based on web2c (teTeX, TeXLive, etc.).

The printer does not need to have resident Japanese fonts.


By Hin-Tak Leung <htl10@users.sourceforge.net>, September 1997.

Revised November 1998.

Last revised by Werner Lemberg, July 2006.

===================


Summary steps
-------------

  1. Download the CJK package and install it.

  2. Download and install the Wadalab font bundles for the CJK package from
     CTAN.

 3a. Update `<TEXMF>/dvips/psfont.map', or update your `~/.dvipsrc' file.
     Use the updmap script if possible.

 3b. Alternatively, create a `config.wadalab' file.

 3c. For pdfTeX, update `pdftex.map' (normally handled already by the updmap
     script).  Omit this step for recent teTeX and TeXLive versions.

 3d. For dvipdfmx (and dvipdfm), update `dvipdfm.map' (normally handled
     already by the updmap script).  Omit this step for recent teTeX and
     TeXLive versions.

  4. Run mktexlsr.

  5. Test it!


Details of each step
--------------------

1. The following files are essential and must be in your $TEXINPUTS path.

     CJK/texinput/:
       CJK.enc         CJK.sty         CJKnumb.sty
       CJKulem.sty     ruby.sty        standard.bdg
       standard.chr    standard.enc

     CJK/texinput/JIS/:
       JIS.cap         JIS.cpx         JISdnp.enc
       c42song.fd      EUC-JP.bdg      EUC-JP.chr
       EUC-JP.enc

     CJK/texinput/UTF8/:
       UTF8.bdg        UTF8.chr        UTF8.enc
       c70song.fd

   [Even if you don't use `c42song.fd' and `c70song.fd' these two files
    should be here to avoid a strange LaTeX error message if a font shape is
    missing.]

   [The EUC-JP files support real EUC-JP with single shift to access
    JIS X 0212.]

   And one or more of the following files:

       file name               Description
     ------------------------------------------------------------------------
       c42goth.fd  Gothic  JIS X 0208 (level 1,2 kanji), DNP font encoding
       c42maru.fd  Maru
       c42min.fd   Mincho

       c52maru.fd  Maru    JIS X 0212 (level 3 kanji), DNP font encoding
       c52min.fd   Mincho

       c70goth.fd  Gothic  JIS X 0208, Unicode font encoding

       c70maru.fd  Maru    JIS X 0208 + 0212, Unicode font encoding
       c70min.fd   Mincho

   And finally, `wadalab.map'.

   Also keep `CJK/examples/JIS.tex' for testing. The rest of the CJK files
   are not essential for this setup. Usage is documented in
   `CJK/examples/JIS.tex' but reading `CJK/doc/CJK.txt' and
   `CJK/doc/ruby.txt' is recommended.

   For pseudo vertical typesetting you need the `*.fdx' files accompaning
   the above `*.fd' files, together with the `CJKvert.sty' file.

   For using Unicode as the input encoding you should use `CJKutf8.sty'.

2. The CJK sub font packages of the Wadalab fonts can be found on CTAN in
   the directory `fonts/wadalab'. The real TeX font names consist of the
   concatenation of the family name with the subfont suffix. Examples:
   `dgjkeisen', `mrjkj', `umcj5d'.

       file name               TeX font family
                               DNP     Unicode
     ---------------------------------------------
       gothic-0-13.tar.gz      dgj     udgj
       maru-0-8.tar.gz         mrj     umrj
       maru-1-8.tar.gz         mr2j
       mincho-0-12.tar.gz      dmj     udmj  [*]
       mincho-0-8.tar.gz       mcj     umcj
       mincho-1-8.tar.gz       mc2j

       [*] The `udmj' family uses mc2j for glyphs Level 3 Kanji.  It doesn't
           really fit (mc2j is too thin), but it is still better than having
           no Level 3 Kanji at all.

   Installation should be straightforward since the directories in the
   font bundles already follow the TDS standard.

3a. Append `wadalab.map' to `<TEXMF>/dvips/config/psfont.map; or, for
   non-root users, create a `~/.dvipsrc' file containing this single line:

=========================================================================
p +/my-home/where_I_want_it/wadalab.map
=========================================================================

   (or add this line to your `~/.dvipsrc' if it already exists) and set
   $DVIPSFONTS to the location of the `*.pfb' files.

   teTeX and TeXLive users should do the following instead of the above:

     a) Copy `wadalab.map' into the `<TEXMF>/fonts/map/dvips/wadalab'
        directory. If you are non-root, create a private TEXMF tree in your
        home directory, and copy the file to a similar location in your
        private tree.

        Users of older versions of teTeX and TeXLive should use the
        directory `<TEXMF>/dvips/config' instead.

     b) Add the following line to <TEXMF>/web2c/updmap.cfg:

=========================================================================
Map wadalab.map
=========================================================================

        and call the updmap script to regenerate all program specific map
        files. If you are non-root, copy `updmap.cfg' from the main TEXMF
        tree to a similar location in your private tree and modify it there.

        Users of older version of teTeX and TeXLive should add `wadalab.map'
        to the `extra_modules' variable directly in the updmap script.

3b. Another solution is to just copy wadalab.map to the location in
   step 3a. After creating a file `config.wadalab', containing a single line

=========================================================================
p +wadalab.map
=========================================================================

   you can use the `-P wadalab' switch while calling dvips.

   The preferred location of `config.wadalab' is `<TEXMF>/dvips/wadalab' for
   recent teTeX and TeXLive versions, and `<TEXMF>/dvips/config' otherwise.

3c. [This step is optional and should be omitted for recent teTeX and
     TeXLive versions.]

   Append `wadalab.map' to `<TEXMF>/dvips/config/pdftex.map' so that pdfTeX
   can use the Wadalab fonts. The updmap script does this automatically.

3d. [This step is optional and should be omitted for recent teTeX and
     TeXLive versions.]

   Append `wadalab.map' to <TEXMF>/dvipdfm/config/dvipdfm.map so that
   dvipdfmx (and dvipdfm) can use the Wadalab fonts. The updmap script does
   this automatically.


4. Run mktexlsr to make your TeX system actually find your font data files.


5. Edit CJK/examples/JIS.tex and replace `\begin{CJK*}{JIS}{song}' by
   `\begin{CJK*}[dnp]{JIS}{xxx}'; `xxx' can be `min' (for mincho), `goth'
   (for gothic), or `maru'. To see the mincho-0-8 font (which is in `light'
   series), insert

     \fontseries{l}
     \selectfont

   in the CJK environment. All fonts use the poor-man's bold mechanism of
   the CJK package.

   Then do the sequence

     latex JIS.tex
     dvips JIS.dvi -j -o JIS.ps

   or

     dvips JIS.dvi -j -P wadalab -o JIS.ps

   if you haven't modified `psfonts.map'.  The `-j' switch activates partial
   font downloading (which usually is the default).

   At this stage running ghostview on `JIS.ps' should display it on screen.
   Send `JIS.ps' to a postscript printer or run ghostscript for
   non-postscript printers as you wish; and there you have your first
   printed Japanese document. Enjoy!

   Note: The level 3 Kanji fonts are generated in a DNP-like encoding also. 
         A single level 3 Kanji character can be most easily input with

           \CJKchar[JIS2]{<first-byte>}{<second-byte>}    ,

         provided that you have said

           \CJKfontenc{JIS2}{dnp}
           \CJKencfamily{JIS2}{xxx}

         in the preamble of your document to activate dnp font encoding for
         the JIS2 encoding in font shape `xxx' (which can be either `maru'
         or `min').

         In case you use Emacs or Mule together with cjk-enc.el (of the CJK
         package), JIS X 0212 characters can be displayed directly; they
         will be automatically converted into appropriate CJK macros.


How the Wadalab fonts have been created
---------------------------------------

This section contains a description of the conversion process which
transforms the raw Wadalab PS files into subfonts usable by the CJK package.

1. The Wadalab PS files are available from the original host

     ftp://ftp.ipl.t.u-tokyo.ac.jp/Font/

   Alternative locations are CTAN hosts like ftp.dante.de or ftp.tug.org and
   its mirrors:

     ftp://ftp.dante.de/pub/tex/support/ghostscript/3rdparty
           /fonts/kanji/Font

   Obtain the following files (if you download the files from CTAN, the
   final extension is `.gz' instead of `.Z'):

     wadalab-sym.7.tar.Z          (symbols + Greek letters, necessary)

     wadalab-mincho-0-12.8.tar.Z  (JIS X 0208 level 1,2 kanji)
     wadalab-gothic-0-13.5.tar.Z
     wadalab-mincho-0-8.4.tar.Z
     wadalab-maru-0-8.4.tar.Z

     wadalab-maru-1-8.tar.Z       (JIS X 0212 level 3 kanji)
     wadalab-mincho-1-8.tar.Z

     tools/wftodm.c               (conversion program, c.f. step 2)

   Unpack the font archives in a temporary directory; you should get
   subdirectories called `wadalab-sym', `wadalab-mincho-0-12', etc.

   Note: DO NOT read the misleading `readme.ghostscript' document which
         accompanies the fonts.


2. Patch `wftodm.c' with the following to enable partial font downloading. 
   You can simply say

        patch < wadalab.txt

   to do that.

=========================================================================
--- wftodm-orig2.c      Tue Sep 23 22:45:32 1997
+++ wftodm.c    Sun Jul 30 08:56:43 2006
@@ -1,6 +1,8 @@
 #include <stdio.h>
+#include <string.h>
+#include <stdlib.h>
 #include <sys/types.h>
-#include <sys/time.h>
+#include <time.h>
 char *charstrs[34][256];
 int charlens[34][256];
 char *version_str="001.001";
@@ -157,6 +159,7 @@
       output_afm(i);
     }
   }
+return 0;
 }
 output_afm(file)
 {
@@ -209,14 +212,13 @@
   fprintf(ofp,"/UnderlineThickness 0 def\n");
   fprintf(ofp,"end readonly def\n");
   fprintf(ofp,"/FontName /%s def\n",fontname);
-  fprintf(ofp,"/DmEncoding [\n");
+  fprintf(ofp,"/Encoding 256 array\n");
+  fprintf(ofp,"0 1 255 {1 index exch /.notdef put} for\n");
   for(i=0;i<16;i++){
     for(j=0;j<16;j++)
-      fprintf(ofp," /c%02X",i*16+j);
-    putc('\n',ofp);
+      fprintf(ofp,"dup %d /c%02X put\n",i*16+j,i*16+j);
   }
-  fprintf(ofp,"] readonly def\n");
-  fprintf(ofp,"/Encoding DmEncoding def\n");
+  fprintf(ofp,"readonly def\n");
   fprintf(ofp,"/PaintType 0 def\n");
   fprintf(ofp,"/FontType 1 def\n");
   fprintf(ofp,"/FontMatrix [.001 0 0 .001 0 -0.16] readonly def\n");
=========================================================================

   After compilation with

     cc -O -o wftodm wftodm.c

   use it as follows:

     wftodm -FontBase dg wadalab-sym/jis*.ps wadalab-gothic-0-13/goth-*.ps
     wftodm -FontBase dm wadalab-sym/jis*.ps wadalab-mincho-0-12/min-*.ps
     wftodm -FontBase mc wadalab-sym/jis*.ps wadalab-mincho-0-8/min-*.ps
     wftodm -FontBase mr wadalab-sym/jis*.ps wadalab-maru-0-8/maru-*.ps
     wftodm -FontBase mc2 wadalab-mincho-1-8/min*.ps
     wftodm -FontBase mr2 wadalab-maru-1-8/maru*.ps

   [Note: The order of the PS files on the command line doesn't matter.]

   You should then get a whole set of {dg,dm,mc,mr}j[*].{afm,pfa} files in
   your current directory, with [*]={greek,keisen,roma,russian,sy} coming
   from sym-dir, and [*]={hira,kata,ka-kz} from the Kanji fonts.
   {mc2,mr2}j[*].{afm,pfa} with [*]={ka-kw} are JIS X 0212 level 3 Kanji
   font files.

   Note: `wftodm.c' has been updated in Oct 97; previous versions will fail.


3. Run the `makefont' script. It first normalizes the font matrix (to make
   the subfonts work with pdfTeX), then it calls afm2tfm on each of the afm
   files, and run t1disasm/t1asm (which are part of the t1utils package) on
   each of the PFA files to convert them to PFB files which are much
   smaller.


4. Run the `fixwada2.pl' script to correct the glyph names. This needs the
   perl program and the files `DNP.sfd' (from the CJK package),
   `JIS0208.TXT', and `JIS0212.TXT' (from ftp.unicode.org, in the `OBSOLETE'
   directory).

     perl fixwada2.pl dgj jis0208
     perl fixwada2.pl mrj jis0208
     perl fixwada2.pl mr2j jis0212
     perl fixwada2.pl dmj jis0208
     perl fixwada2.pl mcj jis0208
     perl fixwada2.pl mc2j jis0212


5. Run the `makeuniwada.pl' script -- it needs the same auxiliary files
   as `fixwada2.pl' -- to create virtual fonts for Unicode input encoding.

     perl makeuniwada.pl dgj udgj
     perl makeuniwada.pl mrj mr2j umrj
     perl makeuniwada.pl dmj mc2j udmj
     perl makeuniwada.pl mcj mc2j umcj


Thanks
------

 Werner Lemberg <wl@gnu.org> for creating CJK and comments to this help
 document.

and

 Joshua Redstone <redstone@cs.washington.edu> for contribution to non-root
 setups.

Also check out the following variables: $TEXFORMATS, $TEXINPUTS, $TEXFONTS,
$DVIPSFONTS.


Please send any suggestions or comments to LEUNG Hin-Tak <htl10@cam.ac.uk>.

---End of wadalab.txt---


==> cjk-4.8.5/doc/CEF.txt <==
This is the file CEF.txt of the CJK macro package ver. 4.8.5 (16-Oct-2021).

The Chinese Encoding Framework (CEF)
------------------------------------

Christian Wittern (http://www.kanji.zinbun.kyoto-u.ac.jp/~wittern/),
developed CEF, the Chinese Encoding Framework. It is a method to embed CJK
characters in seldom used encodings (which usually no editor provides) in
ordinary text (which may be of any encoding). This is done by using SGML
(Standardized Generalized Markup Language) macros of the form

    &xx-yyzz; 

To input these characters Wittern wrote KanjiBase for Windows, essentially a
character data base search engine written in Visual Basic. This application
is rather obsolete today.


`xx' in the SGML macro can have the following values:

    C0  Big 5 encoded characters
    C1  characters from CNS plane 1
    ...
    C7  characters from CNS plane 7
    CX  characters from a reserved encoding defined by IRIZ
    CY  private encoding
    U   Unicode characters

`yy' and `zz' are the first and second byte in hexadecimal notation.
For C0-C7, CX, and CY the 7bit notation must be used (GL).

Examples:

    &C0-A4CD;
    &C4-275F;
    &U-DCFF;


TeX can't process these macros directly. They must be converted with one of
the following preprocessors:

    cefconv         standard converter (also for use with cjk-enc.el)
    cef5conv        also converts Big 5 characters to preprocessed form
    cefsconv        also converts SJIS characters to preprocessed form

ceflatex.bat is a simple batch file for DOS to show how to use the converter
(cef5ltx.bat and cefsltx.bat are its siblings---for Unix, the scripts are
called ceflatex, cef5latex, and cefslatex, respectively).

Say

    ceflatex mytext[.tex]

to get mytext.tex processed. All CEF macros must be inside of a CJK (or
CJK*) environment.

To input CEF characters without preprocessing you can use the \CJKchar
macro. Here an example:

    \CJKchar[CNS4]{"27}{"5F}

Note: The OS/2 script files ceflatex.cmd, etc., need REXX which you probably
      have to install first.


Availability
------------

The file

  http://iriz.hanazono.ac.jp/pdf/eb4/x-level_kanjibase_codes.pdf

contains a list of X level CJK characters defined by IRIZ. It isn't very
useful because the document is a just a scan of some pages of the magazine
`The Electronic Bodhidharma', published by the International Research
Institute for Zen Buddhism (IRIZ) at the Hanazono University in Kyoto, Japan
(iriz.hanazono.ac.jp). Note that this institute still publishes many
Buddhist documents using CEF (there it is called `KanjiBase').

More data about CEF and KanjiBase can be found at Christian Wittern's old
home page

  http://www.chibs.edu.tw/~chris/gwdg/home.htm


---End of CEF.txt---


==> cjk-4.8.5/doc/CJK.txt <==

This is the LaTeX2e style package CJK Version 4.8.5 (16-Oct-2021)
=================================================================

It is freely distributable under the GNU Public License.


        **************************************************
        *                                                *
        * You need LaTeX 2e version 2001/06/01 or newer! *
        *                                                *
        **************************************************


Usage
-----

Use CJK.sty as a package, e.g.,

    \documentclass{article}
    \usepackage[<option>]{CJK}            .

See section `Caveats' below for the available options. Normally, you don't
need them.

Two new environments,

    \begin{CJK}[<fontencoding>]{<encoding>}{<family>}
    ...
    \end{CJK}

and

    \begin{CJK*}[<fontencoding>]{<encoding>}{<family>}
    ...
    \end{CJK*}

are defined. The parameters have the following meaning:

    <encoding>      These character sets and encodings are currently
                    implemented in CJK.enc:

                        Bg5  (For traditional Chinese. Mainly used in Taiwan.
                              Character set: Big 5.
                              Encoding: Big 5 without UDA2 and UDA3.)
                        Bg5+ (For traditional Chinese. Obsolete.
                              Character set: Big 5+.
                              Encoding: GBK.)

                        HK   (For traditional Chinese. Used in Hong Kong.
                              Character set: Big 5 + HKSCS-2004.
                              Encoding: Full Big 5.)

                        GB   (For simplified Chinese. Mainly used in
                              PR China. Also called `EUC-CN'.
                              Character set: GB 2312-1980.
                              Encoding: EUC.)
                        GBt  (For traditional Chinese. Rarely used in
                              PR China.
                              Character set: GB/T 12345-1990.
                              Encoding: EUC.)
                        GBK  (For Chinese. An extension of GB 2312.
                              Character set: GBK.
                              Encoding: GBK.)

                        JIS  (For Japanese.
                              Character set: JIS X 0208:1997.
                              Encoding: EUC.)
                        JIS2 (Japanese supplementary character set,
                              Character set: JIS X 0212-1990.
                              Encoding: EUC.)
                        SJIS (For Japanese. Used mainly on PCs. Also known
                              as `MS Kanji'.
                              Character sets:
                                1-byte characters from JIS X 0201-1997
                                (half-width katakana),
                                2-byte characters from JIS X 0208:1997.
                              Encoding: SJIS.)

                        KS   (For Korean. Also called `EUC-KR'.
                              Character set: KS X 1001:1992 = KS C 5601-1992.
                              Encoding: EUC.)

                        UTF8 (Unicode Transformation format 8, also called
                              `UTF-2' or `FSS-UTF'.
                              Character set: Unicode.
                              Encoding: UTF-8.)

                        CNS1 (Chinese National Standard Plane 1,
                              Character set: CNS 11643-1992 plane 1.
                              Encoding: EUC.)
                        CNS2
                        ...
                        CNS7 (Character set: CNS 11643-1992 plane 2 - 7.
                              Encoding: EUC.)

                        CEFX (reserved CEF character set for IRIZ.
                              Encoding: EUC.)
                        CEFY (private CEF character set.
                              Encoding: EUC.)

                    Note: The value `HK' can be also used for complete Big 5
                          support which needs user-defined areas 2 and 3
                          (UDA2 and UDA3), located in the ranges
                          0x8E40-0xA0FE and 0x8140-0x8DFE, respectively.

                          For details on HKSCS-2004 see

                            http://www.info.gov.hk/digital21/eng
                                   /hkscs/download/e_sect3_2004.pdf


                    These encodings (except Big 5, Big 5+, HK, GBK, SJIS, and
                    UTF-8) are simplified EUC (Extended Unix Code) character
                    sets without single shifts. The used character set slot
                    G1 stands for two-byte encodings with byte values taken
                    from the GR (Graphic Right) character range 0xA1-0xFE
                    (as defined in ISO 2022).

                    Note that CNS1 and CNS2 contain almost the same
                    characters in the same order as Big 5 (but in EUC).

                    For CEF and CNS character sets see CEF.txt also.

                    Big 5+ and GBK have exactly the same encoding layout
                    (but their origins differ).

                    Additionally, the following encodings *with* single
                    shifts are implemented, using some of the above defined
                    character sets:

                        EUC-JP (for Japanese.
                                Character sets:
                                  Half-width katakana (from JIS X 0201-1997),
                                  JIS X 0208:1997,
                                  JIS X 0212-1992.)

                        EUC-TW (for traditional Chinese.
                                Character sets:
                                  CNS 11643-1992 planes 1-7.)

                    EUC-JP, EUC-TW, and UTF-8 encodings can't be used in
                    preprocessed mode (see below) because it makes no sense.
                    (To be more precise, UTF-8 sequences with more than two
                    bytes can't be used.)


                    If you use this parameter it is the same as you would
                    have used \CJKenc: Writing e.g.,

                      \begin{CJK}{Bg5}{...}
                      ...

                    is identical to

                      \begin{CJK}{}{...}
                      \CJKenc{Bg5}
                      ...

                    Note: A `character set' is an ordered collection of
                          glyphs. The order of the glyphs is just for
                          defining purposes and for reference.

                          An `encoding' is an ordering scheme to access a
                          character set. LaTeX 2e also uses the term `input
                          encoding'.

                          A character set can have many encodings
                          (cf. JIS X 0208 -> EUC, SJIS).

                          An encoding can be used for many character sets
                          (cf. EUC -> KS X 1001, GB 2312, etc.).

                          Sometimes, the character set has the same name
                          as the encoding (Big 5, Big 5+, GBK).

                          For more details I suggest to read the document
                          cjk.inf from Ken Lunde; it is available from

                            ftp://ftp.ora.com/pub/examples/cjkvinfo/
                                              doc/cjk.inf

                          A really thorough reference is his latest book
                          `CJKV Information Processing' (O'Reilly).

                          Throughout this CJK documentation, `encoding'
                          refers to the valid encoding/character set
                          combinations defined just above.

    <fontencoding>  These font encodings are currently defined: `' (empty;
                    the default), `pmC' (available for Bg5, GB, GBt, JIS,
                    and KS), `dnp' (for JIS and SJIS), `wn' (for JIS), and
                    `HL' (for KS).

                    `Font encoding' means the order of characters in the
                    subfonts itselves. A change of the font encoding neither
                    alters the meaning of a CJK character nor changes the
                    character code in the selected encoding.

                    The font encoding `pmC' is defined for compatibility
                    with the pmC package (which is obsolete). It is not
                    encouraged to use this font encoding because of wasting
                    subfonts. If possible, convert your original CJK bitmap
                    fonts with hbf2gf (see hbf2gf.txt) or other tools to CJK
                    encodings.

                    `dnp' implements the character order of the Dai Nippon
                    Printing fonts and is only available for JIS and SJIS
                    encoding. `wn' (only available for JIS) is the font
                    encoding for watanabe jfonts. There exists a linking
                    package which maps the watanabe jfonts onto the dnp
                    naming scheme (thus you can use the real dnp fonts for
                    printing and the mapped jfonts for previewing). See the
                    documentation files in the `japanese' subdirectory for
                    further details.

                    `HL' allows the use of the new HLaTeX fonts (starting
                    with version 1.0); note that the definition of fonts is
                    rather different compared to HLaTeX. See the section
                    `Korean input' below for a detailed description.

                    You can change the font encoding per encoding with the
                    command \CJKfontenc; the first parameter is the
                    encoding, the second the font encoding.

    <family>        It is impossible to know in advance what fonts are
                    available at your site; look at the example FD (font
                    definition) files how to create or modify appropriate FD
                    files suiting your needs. See fonts.txt also for further
                    hints.

                    If this parameter is empty, the default value given in
                    CJK.enc is selected: `song' for all encodings except KS
                    (which defaults to `mj'). If you use this parameter it
                    is the same as you would have used \CJKfamily; all
                    encodings then use this family:

                      \begin{CJK}{...}{song}
                      ...

                    is identical to

                      \begin{CJK}{...}{}
                      \CJKfamily{song}
                      ...

                    You can change the families per encoding (and font
                    encoding) with the command \CJKencfamily; the first
                    parameter is the encoding, the second the family, the
                    optional argument is the font encoding. This overrides
                    the default value.

                    Note that \CJKfamily or a non-empty `family' parameter
                    of the CJK environment overrides any \CJKencfamily
                    commands. Say `\CJKfamily{}' to enable \CJKencfamily
                    again.


    The CJK* environment swallows unprotected spaces and newlines after a
    CJK character (the usual habit for Chinese and Japanese text), whereas
    CJK does not (for European and Korean text). You can switch between
    these two `modes' with \CJKspace (CJK* -> CJK) and \CJKnospace (CJK ->
    CJK*).

    If you use cjk-enc.el, you don't need to specify a CJK environment. This
    is done automatically. See cjk-enc.txt for details.


This is a typical example:

    \begin{CJK*}{GB}{kai}
      ...
      Chinese simplified text in GB encoding
      ...
    \end{CJK*}


How it works
------------

Asian logographs can't be represented completely with one byte per
character. (At least) two bytes are needed, and the most common encoding
schemes (UTF-8, GB, Big 5, JIS, KS, etc.) have a certain range for the first
byte (usually 0xA1-0xFE or a part of it) which signals that this and the
next byte represent an Asian logograph. This means almost all plain ASCII
characters (characters between 0x00 and 0x7E) are left undisturbed, and the
remaining character codes (0x80-0xFF) are assigned to a CJK encoding,
creating a multiple-byte encoding with 1-byte and 2-byte characters (and
even 3-byte and 4-byte characters for UTF-8).

The character 0x7F is reserved also for the CJK package. See the section
`Preprocessors' below.

Encodings like EUC-TW access additional character sets using escape
characters (0x8E and 0x8F) which signals that the next character comes
from another character set (which is `shifted' to the GR range); up to
four bytes are needed for a single character. Example:

  0x8E 0xA3 0xB7 0xCE

    0x8E is a single shift escape character; 0xA3 selects CNS plane 3, and
    0xB7CE is the character code (in GR representation) in this plane.

CJK.sty makes the character codes 0x7F and 0x81-0xFE active inside of the
CJK environment and assigns macros to the active characters which then
select the proper font and character. The real mechanism is a bit more
complex to assure robustness (it was borrowed and modified from LaTeX 2e's
inputenc.sty) and correct handling of punctuation characters.

*   emTeX users: you must activate 8bit input and output while creating the
*   LaTeX2e format file! Do this by using the switches -o and -8 (additional
*   to the iniTeX switch -i).
*
*   Example:
*
*       tex386 -i -o -8 latex.ltx


Some internals
--------------

Internally three levels (bindings, encodings, character macro sets) are
defined:

        active characters
            |
            +--------------> bindings (standard, SJIS, UTF8)
            |
        active character macros
            |
            +--------------> encodings (GB, Big 5, ...) + 
            |                font encodings (none, dnp, wn, pmC, HL)
            |
        subfont selecting macros
            |
            +--------------> character macro sets (standard, Big 5, ...)
            |
        character selecting macros

User-selectable are only the encoding and the font encoding (as explained
above); the other levels are selected by the CJK package.

These levels correspond to the following internal macros:

  \CJK@xxxxBinding (`xxxx.bdg' files):
    Possible values for `xxxx' are: standard, SJIS, UTF8, EUC-JP, and
    EUC-TW.

  \CJK@xxxxEncoding (`xxxx.enc' files):
    Possible values for `xxxx' are: standard, extended, Bg5, SJIS, KS, UTF8,
    pmCsmall, pmCbig, JISdnp, SJISdnp, KSHL, EUC-JP, and EUC-TW.

  \CJK@xxxxChr (`xxxx.chr' files):
    Possible values for `xxxx' are: standard, Bg5, KS, SJIS, UTF8, pmC,
    HLaTeX, EUC-JP, and EUC-TW.

In preprocessed mode (see below), no bindings are used.


And now a more detailed description of the various encodings. Please note
that you should never access these macros directly.

  \CJK@standardEncoding is used for EUC encodings with the first and second
  byte in the range 0xA1-0xFE (GB, GBt, JIS, JIS2, CNS, CEF).

  \CJK@extendedEncoding is used for Big 5+ and GBK encodings. The first byte
  is in the range 0x81-0xFE, the second byte in the range 0x40-0xFE (with a
  gap at 0x7F).

  \CJK@Bg5Encoding is used for Big 5 encoding with the first byte in the
  range 0xA1-0xFE and the second byte in the range 0x40-0xFE (with a gap
  from 0x7F-0xA0).

  \CJK@SJISEncoding is used for SJIS encoding; one-byte characters are in
  the range 0xA1-0xDF, two-byte characters have the first byte in the ranges
  0x81-0x9F and 0xE0-0xEF, the second byte runs from 0x40 to 0xFC except
  0x7F. Since SJIS only squeezes the JIS X 0208 character set into a new
  scheme without changing the ordering, fonts produced by hbf2gf or ttf2pk
  look the same for EUC and SJIS encoding except one-byte SJIS characters.
  For more details see below the section `SJIS encoding'.

  \CJK@KSEncoding is used for the KS X 1001 character set in EUC encoding.
  Two sets of subfonts are defined, one for Hangul syllables and elements,
  and a second for Hanja. For more details see below the section `Korean
  input'.

  \CJK@UTF8Encoding is used for Unicode in UTF-8 encoding. The first byte is
  in the range 0xC0-0xDF for two-byte values, 0xE0-0xEF for three-byte
  values, and 0xF0-0xF4 for four-byte values. The other byte(s) are in the
  range 0x80-0xBF. Note that CJK expects two hexadecimal digits as a running
  number in the font name (as defined in UTF8.enc) instead of two decimal
  digits for subfonts covering characters up to U+FFFF. Subfonts for Unicode
  values greater than 0xFFFF use four hexadecimal digits in the font name.
  Select the option `unicode yes' in the hbf2gf config file if you use
  hbf2gf to transform bitmap fonts in HBF format to PK fonts as used by
  CJK.sty . Three commands (\CJKCJKchar, \CJKhangulchar, and \CJKlatinchar)
  control the handling of intercharacter glue: \CJKCJKchar (the default)
  selects CJK style (using \CJKglue), \CJKhangulchar selects hangul style
  (using \CJKtolerance), and \CJKlatinchar selects none of them. This
  encoding does not work in preprocessed mode.

  \CJK@pmCsmallEncoding and \CJK@pmCbigEncoding can be activated with
  \pmCsmall (this is the default) and \pmCbig inside the CJK environment.
  Note that the original pmC fonts have two character sizes per font (the
  bigger ones with an offset of -128); Bg5pmC encoded fonts cannot contain
  big characters. The names of the fonts in the FD files reflect the
  modifications added by Marc Leisher <mleisher@nmsu.edu> to the original
  poor man's Chinese (pmC) package written by Thomas Ridgeway
  <ridgeway@blackbox.hacc.washington.edu>.

  \CJK@JISdnpEncoding is the JIS X 0208 character set in EUC encoding with
  dnp fonts. The main difference (besides the offsets) is the composition of
  real font names; a dnp font name consists of name stem + subfont name +
  designsize: an example is dmjkata10. Note that the wadalab PS fonts omit
  the designsize part in the font names, thus it is sufficient (and even
  better) to use the `CJK' size functions in FD files instead of the `DNP'
  ones. \CJK@JISwnEncoding is similar to JISdnp encoding but uses Watanabe
  jfonts; \CJK@SJISdnpEncoding maps SJIS onto dnp encoded fonts.

  \CJK@KSHLEncoding finally uses the new fonts of the HLaTeX package for
  Korean; three internal encodings are necessary to represent it. See the
  next section for details.

  \CJK@EUC-TWEncoding and \CJK@EUC-JPEncoding are quite similar to
  \CJK@standardEncoding but implement single shift access additionally. They
  can't be used in preprocessed mode.


Korean input
------------

There is already a package which handles Hangul and Hanja (but no other
CJK character sets): HLaTeX.

To use KS encoding, say

    \begin{CJK}{KS}{}
    ...
    \end{CJK}       .

These font switches are available inside the environment:

    hangul fonts from former hlatex (in the han font packages):

    *   \mj  MyoungJo   (default)
        \gt  Gothic
        \gs  BootGulssi
        \gr  Graphic
        \dr  Dinaru

    hangul fonts from former jhtex (in the han1 font packages):

    *   \hgt Hangul Gothic
    *   \hmj Hangul MyoungJo (MunHwaBu fonts)
    *   \hpg Hangul Pilgi
        \hol Hangul Outline (MyoungJo)


If a font is marked with a star, real bold series are available. All other
bold fonts are defined using poor man's boldface (see below the section
`Poor man's boldface').

See the file INSTALL how to get these fonts. Both `han' and `han1' packages
contain bitmap fonts only (in PK format).

Note that the font switches are abbreviations for \CJKencfamily and not for
\CJKfamily.


For characters with the first byte in the ranges 0xA1-0xAF (except 0xA4) and
0xC9-0xFD (graphic characters, hanja, archaic hangul, etc.) fonts with the
encoding C60 are used. C61 is assigned to hangul fonts (for hangul elements
with the first byte 0xA4 and hangul characters in the range 0xB0-0xC8). This
enables the use of many hangul fonts and perhaps only one or two different
hanja fonts. If you want to use C60 encoding for hangul characters also say
\CJKhanja. The opposite command is \CJKhangul (of course this works only if
you have hangul characters in the C60 font).

Archaic hangul elements (KS X 1001 0xA4D5-0xA4FE) and the character
KS X 1001 0xA4D4 are only accessible if \CJKhanja is active.

You should convert your KS X 1001 hanja fonts using hbf2gf (or ttf2pk) as
described above.


To use HLaTeX fonts, say

  \begin{CJK}[HL]{KS}{}
  ...
  \end{CJK}         .

All HLaTeX fonts are PS fonts; these font switches are available inside the
environment (as defined in HLaTeX 1.0; this differs from older versions):

        \bm     Bom
    *   \dn     Dinaru
    *   \gr     Graphic
  +     \gs     Gungseo
  + *   \gt     Gothic
        \jgt    Jamo Gothic
        \jmj    Jamo Myoungjo
        \jnv    Jamo Novel
        \jsr    Jamo Sora
  + *   \mj     Myoungjo
    *   \pg     Pilgi
        \pga    Pilgia
        \ph     Pen Heulim
        \pn     Pen
  +     \sh     Shinmun Myoungjo
  +     \tz     Typewriter
        \vd     Vada
        \yt     Yetgul

If a font is marked with an asterisk, real bold series are available. All
other fonts are defined using poor man's boldface (see below). Only fonts
marked with a plus sign are available for hanja too; the other font families
are mapped to these six hanja families. For backwards compatibility, \ol and
\sm are defined also; both are now equivalent to \mj.

UN Koaung-Hi <koaunghi@kornet.net>, the author of HLaTeX, defines three
groups of fonts: hangul, hanja, and symbols. The CJK package needs three
internal encodings (C63 for hanja, C64 for symbols, and C65 for hangul) to
represent the font encoding scheme of HLaTeX.

HLaTeX options:

The option `hardbold' has been integrated into the FD files---I consider the
fact whether you have bold series available or not as a fundamental local
font setup decision which should be coded into the FD files and not into the
document. As a consequence you have to change your FD files to emulate the
`softbold' option with CJK's poor man's boldface. Example:

    \DeclareFontShape{C63}{gt}{bx}{n}{<-> CJK * wgtb}{}

should be changed to

    \DeclareFontShape{C63}{gt}{bx}{n}{<-> CJKb * wgt}{\CJKbold} .

and similar font definitions too.

[Well, it is not really necessary to modify the FD files to emulate the
 `softbold' option: just insert the appropriate \DeclareFontShape and/or
 \DeclareFontFamily commands in the preamble of your document.]
 
Finally a warning: Please bear in mind that CJK does not emulate the
behaviour of HLaTeX, it only supports its fonts.


Big 5 encoding
--------------

See below the section `Preprocessors' for the preferred input method using
bg5conv.

The characters `\', `{', and `}' are used as second bytes in the Big 5
encoding. This collides with TeX. If you write Big 5 text mixed with other
encodings (and you don't want/can't use Mule, Emacs or bg5conv), you should
use the Bg5text environment which changes the category codes of these
characters. The command prefix is now the forward slash `/', and the
grouping characters are `(' and `)', respectively.

An example:

            \begin{CJK}{Bg5}{song}
            \begin{Bg5text}
            ...
            /begin(center)
            ...
            /end(center)
            ...
            /end(Bg5text)
            \end{CJK}

To get the `/', `(', and `)' characters, write `//', `/(', and `/)' inside
the Bg5text environment.

This environment is ugly, and some commands like \newcommand don't work in
it. Starting with CJK version 3.0 it is also possible to use different
encodings in preprocessed mode, thus this environment is almost obsolete.

Instead of using the Bg5text environment you can protect the offending
second bytes with a backslash, i.e., `\{', `\}', `\\' (using a non-Chinese
editor). This doesn't increase the readability of the Chinese text, but for
short texts it is perhaps more comfortable. Alas, it doesn't work in page
header commands because the macros `\{', etc., are not expanded.

Be careful not to use any commands inside the Bg5text environment which
write something into an external file (commands like \chapter, etc.).
 
If it is not possible to avoid Big 5 character codes with `\', `{', or `}'
outside of the Bg5text environment (e.g., having Big 5 text in a \chapter or
\section command), you can replace them with the \CJKchar macro manually:

    \section{This is a problematic Big 5 character: \CJKchar{169}{92}}

The parameters are the first and second byte of the Big 5 character code.
You can also use hexadecimal or octal notation. See commands.txt for a full
description of \CJKchar.

An environment `HKtext' similar to `Bg5text' is defined for the `HK'
encoding; the same restrictions as explained above hold.


SJIS encoding
-------------

See below the section `Preprocessors' for the preferred input method using
sjisconv.

Shift-JIS encoding is widely used on PCs for Japanese. A special feature is
the simultaneous use of one-byte and two-byte encoded characters which arose
because of backwards compatibility. The two-byte encoded character set is
completely identical to the JIS X 0208 character set, even the ordering is
the same. Thus there is no need for special two-byte SJIS FD files; the font
definition files for JIS X 0208 are used.

The situation is different for one-byte SJIS characters, the so called
`half-width' Katakana (encoding C49) from JIS X 0201. Usually you should use
full-width Katakana fonts too to get a typographically correct output. The
exception is a typewriter font which should really have only the half width
of normal Kanji or Katakana to represent screen snapshots or similar things.
The use of C49 encoding can be controlled with the \CJKhwkatakana and
\CJKnohwkatakana macros (see commands.txt for more information).

Fonts in C49 encoding scheme must have the character glyphs at the code
points 0xA1-0xDF.

An environment `SJIStext' similar to `Bg5text' is defined; the same
restrictions as explained in the previous section hold.


Big 5+ and GBK encodings
------------------------

See below the section `Preprocessors' for the preferred input method using
extconv.

These relatively new encodings are used in some older MS Windows versions in
Taiwan (Big 5+) and Mainland China (GBK). Both encodings implement the whole
CJK character repertory of Unicode in the Basic Multilingual Plane
(U+4E00-U+9FFF, approx. 21000 characters) and a few other characters but
still try to be backwards compatible. All code points of Big 5 are identical
to the code points in Big 5+, and the same holds for GB 2312-1980 and GBK.
Note that the default CJK font encodings for Big 5+ and Big 5 are *not*
compatible. The same is true for GBK and GB2312.

Two new environments, `Bg5+text' and `GBKtext' similar to `Bg5text' are
defined also; the same restrictions as above hold.
 

CJK captions
------------

To use the supplied caption files you need the koma-script package. The main
reason why I choose these style files instead of the standard classes is the
fact that the author of koma-script is willing to support CJK. On the other
hand, the philosophy of the LaTeX 2e maintainers is not to add new features
to the standard classes.

The koma-script style files are maintained by Markus Kohm
(Markus.Kohm@gmx.de); they are available at the CTAN hosts.


If you say \CJKcaption{<caption>} inside of a CJK environment, the file
<caption>.cpx is loaded (.cpx is a preprocessed version of .cap)

Example:

    \documentclass{scrartcl}%   this is a KOMA-script class
    \usepackage{CJK}

    \begin{document}
    \begin{CJK*}{GB}{kai}
    \CJKcaption{GB}%            loading GB.cpx

    \chapter{blablabla}%        is formatted in Chinese

    ...

    \end{CJK*}    
    \end{document}


Note that for Korean three caption files are available: hanja.cap for
captions using hanja (this corresponds to HLaTeX's `hanja' option) and
two caption files (hangul.cap and hangul2.cap) using hangul.

For GBK encoding use the GB.cap file. Similarly, use Big5.cap for Big 5+
encoding.

In case you want to edit a CAP file, you must create its corresponding
CPX file too. After editing, preprocess the file with

  bg5conv < xxx.cap > xxx.cpx

(for caption files in SJIS encoding use sjisconv instead), then change
the file name identification strings in the CPX file accordingly.

In UTF-8 encoding, the following caption files are available.

    ja        Japanese
    ko-Hang   Korean using Hangul
    ko-Hang2  another version using Hangul
    ko-Hani   Korean using Hanja
    zh-Hans   Chinese simplified
    zh-Hant   Chinese traditional

Since those files are identical to its encoding-specific counterparts,
only CPX versions are provided.


Underlining and other font effects
----------------------------------

Full support for Donald Arseneau's ulem.sty package (beginning with version
2000-05-26) is available by using CJKulem.sty (which loads ulem.sty
automatically). No changes to ulem's interface.

Even more font effects specific to CJK scripts can be found in CJKfntef.sty;
usage examples can be found in the file CJKfntef.tex .

A word of caution: Don't use \CJKfamily{...} or similar commands within the
argument to \uline and friends.


Poor man's boldface
-------------------

Most CJK fonts available in the public domain do not have bold series. To
emulate boldface by printing the character three times with slight
horizontal offsets some special features are used:

    CJK uses \CJKsymbol internally instead of \symbol to access CJK
    characters (after the correct font has been selected). This macro
    honours the \ifCJK@bold@ flag; if set it emulates boldface. The default
    value of the horizontal offset is 0.015em; to change it you should
    redefine \CJKboldshift, the macro which holds this shift.

    \ifCJK@bold@ can be set and unset globally with the commands \CJKbold
    and \CJKnormal. These commands are intended to be used with
    \DeclareFontShape as follows:

        \DeclareFontShape{C00}{CNS}{m}{n}{<-> CJK * csso12}{}
        \DeclareFontShape{C00}{CNS}{bx}{n}{<-> CJKb * csso12}{\CJKbold}

    It should be never necessary to use \CJKnormal since \selectfont has
    been modified to always reset \ifCJK@bold@ and to call the
    loading-settings (i.e., the sixth parameter) of \DeclareFontShape if
    a CJK size function is in use.

    Additionally, new size functions (CJKb, sCJKb, CJKfixedb, sCJKfixedb,
    and others; see fonts.txt for details) have been introduced which are
    completely identical to its counterparts without the final `b'. The only
    reason to use them is, as shown in the above example, to make the fifth
    parameter of \DeclareFontShape for bold series different from the one
    for medium series (LaTeX 2e uses this parameter as a macro name to
    execute loading-settings, thus they must not be equal).


Embedding non-CJK words into CJK text
-------------------------------------

To enable line breaking you should separate non-CJK words and CJK characters
with horizontal space. But the ordinary space dimensions inserted by TeX
based on the current non-CJK font often looks bad because the surrounding
CJK characters are printed almost side by side (the non-stretched value of
\CJKglue is 0pt). Especially in extreme cases which happen in underfull
\hbox commands the default space distorts the CJK text too much.

If you say \CJKtilde, the active `~' character doesn't produce an
unbreakable space; instead, the following definition is used:

    \def~{\hspace{0.25em plus 0.125em minus 0.08em}}        .

This defines a space which has a normal width of a quarter (CJK) space. See
the file japanese/shibuaki.txt for some further details.

Here an example:

        ThisIsChineseText~test~ThisIsChineseText

                         ^^^^^^

Simply use tilde characters instead of spaces at the border between CJK and
non-CJK characters.

In BibTeX entries, you have to use `{~}' instead of `~'.

The original definition of `~' is available as \nbs (non-breakable space, a
shorthand for the LaTeX command \nobreakspace). To return to the standard
`~' macro definition say \standardtilde.

Note that the opposite is not true: To embed CJK words into non-CJK text an
ordinary space is optimal.

If you use Mule or Emacs 20 please consider the use of cjktilde.el in
utils/lisp. This small package defines a minor mode (cjk-tilde-mode) which
exchanges the space key with the tilde key. It is convenient to bind this
mode to a key, e.g., C-insert.

For AUC TeX you can also use cjkspace.el which is similar (but not
identical) to cjktilde.el .


Preprocessors
-------------

Using the `XXXtext' environments like `Bg5text' is a mess. Thus three
preprocessors are provided to overcome the restrictions of the XXXtext
environments: bg5conv and sjisconv Big 5 and SJIS encoding, and extconv for
GBK and Big 5+ encoding characters. Compile them with

  cc -O -s -o bg5conv bg5conv.c
  cc -O -s -o sjisconv sjisconv.c
  cc -O -s -o extconv extconv.c

and move the binaries to a location in your path, e.g., /usr/local/bin in
a Unix system. [`cc' is the C compiler.]

See the batch files bg5latex[.bat], etc., for examples how to use them.

Each Big 5, Big 5+, or GBK character (and each two-byte encoded SJIS
character) `XY' is converted into the form `^^7fX^^7fZZZ^^7f'; ZZZ is the
decimal equivalent of Y, and ^^7f is a character with the hex value 0x7F.
The use of bg5conv/sjisconv/extconv is completely transparent; no changes to
your documents are necessary.

It is possible to mix preprocessed and non-preprocessed data; simply use
\CJKenc to change the encoding; you can use \CJKinput and \CJKinclude to
load preprocessed data (see commands.txt for a detailed description).

If you use traditional Chinese characters within Mule or Emacs 20, it is not
necessary to call bg5conv after the use of *cjk-coding* output encoding (but
it is necessary if you write out the file in Big 5 encoding).

Note 1: The OS/2 script files bg5latex.cmd, etc., need REXX which you
        probably have to install first.

Note 2: With extconv, you can also preprocess encodings like GB or SJIS.
        This has the advantage that such data is robust against any changes
        of the uc/lccodes in the range 0xA1-0xFE. Only three encodings can't
        be preprocessed: UTF8, EUC-TW, and EUC-JP.
        

Customization
-------------

In case you want to add encodings, font encodings, and related things, or if
you must change or customize some CJK settings, you should use a
configuration file called `CJK.cfg' which is loaded (if it exists) by
CJK.sty just before the final \endinput command.


Caveats
-------

    o   You can of course use CJK environments inside of a CJK environment,
        but it is possible that you must increase the so called `save size'
        of TeX (with emTeX you can adjust this with -ms=...; web2c users
        can control it with the `save_size' parameter in texmf.cnf).

        The CJK package has optional arguments which control the scope of
        CJK environments:

            lowercase       If you want to use \lowercase with encodings
                            inside CJK environments. You need less save size
                            using the `encapsulated' option if `lowercase'
                            is not set. You must use bg5conv (sjisconv) or
                            cjk-enc.el to use Big 5 (SJIS) characters with
                            this option.

                            Use this with caution! All \lccode values in the
                            range 0x80-0xFF are set to zero, thus disabling
                            TeX's hyphenation mechanism for words which
                            contain characters of this range in the *input
                            encoding* (e.g., Latin-1 encoded words with
                            accents). This is due to an unfortunate mangling
                            of the input and output encoding mechanism in
                            TeX itself.

            global          \lccode (if `lowercase' set), \uccode, \catcode
                            and the activation of the characters 0x81-0xFE
                            are globally modified (\lccode and \uccode reset
                            to 0). This is the most economical mode
                            concerning save size, but you can't have CJK
                            environments inside of CJK environments or other
                            environments which manipulate the character
                            range 0x81-0xFE.

                            All CJK font selection commands are globally too!

                            Packages which change some of the above values
                            only once (e.g., in the preamble) also don't
                            work after the first use of a CJK environment.

                            cjk-enc.el automatically selects this option.

            local           \lccode (if `lowercase' set) and \uccode
                            together with bindings are modified globally.
                            This is the default. You can stack CJK
                            environments.

            active          If activated, bindings are local additionally.
                            You need this option if you want to mix
                            preprocessed text with non-preprocessed text in
                            nested CJK environments. This can happen if you
                            merge texts in various encodings.

            encapsulated    If you want to access e.g., T1 fonts directly
                            (i.e., without the macros defined in t1enc.def)
                            or if you want to use a non-CJK LaTeX 2e input
                            encoding outside of the CJK environment (e.g.,
                            `latin1' for Western European, `latin2' for
                            Eastern European), you must use this option.
                            This also ensures that \uppercase and \lowercase
                            (together with \MakeUppercase and
                            \MakeLowercase) work correctly. All values
                            mentioned above are local, so you can stack
                            environments. This option probably causes an
                            overflow of the save size.

                            Note: All macro packages which access T1 fonts
                            with the macros defined in t1enc.def work in CJK
                            environments! E.g., the command `"s' of
                            german.sty works with \MakeUppercase too.


        Say
    
            \usepackage[<option>]{CJK}

        to activate <option>.

    o   There is another way to overcome the problem of stacked
        environments. CJK implements four CJK attribute switches: \CJKenc,
        \CJKfontenc, \CJKencfamily, and \CJKfamily; see commands.txt for a
        detailed description. If you need two different encodings/families
        at the same output line, you must use these macros.

        An example for \CJKfamily:

            \begin{CJK}{GB}{song}
            ... Text in GB song ...  \CJKenc{GBt}
            ... Text in GBt song ... \CJKfamily{kai}
            ... Text in GBt kai ...
            \end{CJK}

        An example for \CJKencfamily:

            \CJKencfamily{Bg5}{fs}%     fangsong
            \CJKencfamily{GB}{kai}

            \begin{CJK*}{}{}
            \CJKenc{Bg5} ... Text in Big 5 fangsong ...
            \CJKenc{GB}  ... Text in GB kai ...
            \end{CJK*}

        Contrary to \begin{CJK}{...}{...} it is not necessary to start a new
        line in your TeX document file after \CJKenc.

    o   A similar command to \CJKchar is \Unicode{<byte1>}{<byte2>} to
        access Unicode characters (real Unicode values, not UTF-8 encoded
        Unicode) directly; the parameters are the first (high) and second
        (low) byte of the Unicode. \Unicode works only in UTF-8 encoding; in
        all other encodings you must use \CJKchar[UTF8]{<byte1>}{<byte2>}
        instead.

        For Unicode characters greater than U+FFFF, put the first two bytes
        into the first argument, and the third byte into the second
        argument. Examples are \Unicode{"25E}{"9A} and
        \CJKchar[UTF8]{"25E}{"9A} to represent U+25E9A.

    o   CJK disables \MakeUppercase (preserving the command as
        \CJKuppercase) if you select Big 5 or SJIS encoding without using
        bg5conv or sjisconv. This usually affects the headers of the LaTeX
        2e standard classes only.

    o   Because CJK.sty and MULEenc.sty insert glue between CJK (and Thai)
        characters, it is possible to get unwanted line breaks in verbatim
        environments if lines are too long. To avoid this, use the command
        \CJKverbatim in combination with the `verbatim' package. It installs
        a hook which disables \CJKglue and \Thaiglue in verbatim
        environments.


Possible errors
---------------

    o   If you write Chinese (or Japanese) text, don't forget to suppress
        the linefeed character with a trailing `%' in the CJK environment,
        otherwise you get unwanted spaces in the output. On the other side,
        say `\ ' or something similar inside the CJK* environment to get a
        space after a CJK character.

    o   To suppress a line break before a CJK character, say \CJKkern. This
        command prevents the insertion of \CJKglue before the CJK character.

        You may wonder about the strange name: a small kern (2 sp) between
        two CJK characters signals that the first one is a punctuation
        character.

    o   If you get the error message: `\CJK... undefined' or other `...
        undefined ...' messages and you can't find an error, try inserting
        \newpage, \clearpage, or \cleardoublepage (the latter for two-column
        printing) before saying \end{CJK} or \end{CJK*}. This can happen if
        LaTeX 2e writes headers, footers, or index entries (both \index and
        \printindex) of a page containing CJK characters after closing the
        CJK environment.

        In case of footnotes with CJK characters which are split across
        pages, you have to close the CJK environment on the page on which
        the particular footnote ends (probably preceded by a \newpage
        command).

        A similar error message from CJKutf8.sty (with the same solution) is

          Package inputenc Error:
            Unicode char \u 8: XXX not set up for use with LaTeX

    o   A similar message to the one mentioned in the last item can be
        caused by using the \EveryShipout command from everyshi.sty; here
        the reason is exactly the opposite, namely the possible use of a
        non-CJK font within an implicit CJK environment. For example, if
        you have

          \EveryShipout{
            \fontfamily{phv}%
            \selectfont
            ...
          }

        it can happen that LaTeX tries to use family `phv' for a `CXX'
        encoding. The solution is to specify the encoding in \EveryShipout
        also:

          \EveryShipout{
            \fontfamily{phv}%
            \fontencoding{T1}%
            \selectfont
            ...
          }

    o   Some file editors insert a Byte Order Mark (BOM, U+FEFF) even if
        they emit UTF-8. This sequence consists of the three bytes 0xEF
        0xBB 0xBF, always to be found at the very beginning of a file,
        and which should be ignored.

        Unfortunately, there is no way to handle them automatically in the
        CJK package so that they don't produce output or warnings (or even
        error messages) -- it would be necessary to add a hack to the LaTeX
        kernel itself. In other words, these three bytes must be removed
        before LaTeX is called.

    o   If you get overfull \hbox'es caused by CJK characters, try to
        increase \CJKglue. It defines the glue between CJK characters; the
        default definition is

            \newcommand{\CJKglue}{\hskip 0pt plus 0.08\baselineskip}  .

        \CJKglue is inserted by CJK.sty between CJK characters (except
        punctuation characters as defined in the punctuation tables; see
        CJK.enc for the lists). You should separate non-CJK text from CJK
        characters with spaces to enable hyphenation, or you write
        \CJKtilde and then use `~' instead of spaces to embed non-CJK text
        into CJK characters.

    o   If you get overfull \hbox'es caused by Hangul syllables, try to
        increase \CJKtolerance. The default definition is

            \newcommand{\CJKtolerance}{400}  .

        Alternatively, try to increase \emergencystretch (which is a TeX
        primitive), setting it to a reasonable value.

    o   The default definition of \CJKglue can cause problems with CJK
        characters within a `tabular' environment since the environment sets
        \baselineskip to zero, effectively disabling inter-character glue. 
        If you need stretching (for example by using \makebox with the `s'
        position argument), you must redefine \CJKglue, before entering the
        `tabular' environment, to something like this:

          \def\CJKglue{\hskip 0pt plus 1pt}

    o   It is not possible to start a new encoding inside of a verbatim
        environment which has not been loaded before (CJK.sty emits an
        \input ... command which causes the encoding file to be printed
        verbatim instead of being executed). In this case, write a proper
        \CJKenc{...} command before opening the verbatim environment.

        Example:

            \CJKenc{JIS} % this loads standard.enc and standard.chr

            \begin{verbatim}
            ...
            first time JIS characters appear
            ...
            \end{verbatim}


        cjk-enc.el does this automatically for you.

    o   If you get an error message which looks like this:


          ! Undefined control sequence.
          try@size@range ...extract@rangefontinfo font@info
                                                            <-*>@nil <@nnil


        then you are using an unknown family for a CJK encoding.

        Reason: If you declare an NFSS font encoding in the standard way the
        corresponding FD file for the default font is loaded. For the CJK
        package this would be almost 30 files which is inacceptable. To
        avoid this overhead NFSS is faked with some rudimentary definitions
        just enough to pass the NFSS tests. Of course this has a
        disadvantage: An unknown CJK family causes the above error instead
        of switching to the fallback family usually defined with
        \DeclareFontSubstitution. Nevertheless, replacing an undefined
        series or shape works correctly.

        The CJK package's default family value is `song' for all encodings
        except KS; to avoid the error just described in cases you start an
        environment with an empty family parameter the files `XXXsong.fd'
        for all encodings `XXX' (except for KS) are already provided.

    o   It is neither possible to use a CJK character in a \cite command of
        standard LaTeX, nor is it possible to use the `alpha' citation
        style. This is a limitation of LaTeX and not of the CJK package.

    o   Sometimes it is necessary to define or redefine a command or
        environment globally in the preamble, using CJK characters. Example:

          \newtheorem{Them}{some Chinese characters}[section]

        This won't work directly because of the Chinese characters,
        producing an error. The next idea is to use a CJK environment in the
        preamble:

          \begin{CJK}{...}{...}
          \newtheorem{Them}{some Chinese characters}}[section]
          \end{CJK}

        Don't be surprised that this also fails! Most commands like
        \newtheorem expand to \def which define a macro locally only;
        consequently, the just defined command is undefined again after
        leaving the CJK environment.

        The correct solution is to use a globally defined macro:

          \begin{CJK}{...}{...}
          \gdef\ChineseTheorem{some Chinese characters}
          \end{CJK}

          \newtheorem{Them}{\ChineseTheorem}[section]

        In case you still have problems caused by premature expansion, add
        \protect, e.g.

          \newcites{Them}{\protect\ChineseTheorem}

    o   The \makelabels command of letter.sty needs special treatment if you
        have an address with CJK characters because it uses the
        \AtEndDocument hook to write out its data. Since \AtEndDocument is
        called by \end{document} after all environments have been closed
        already, a CJK environment must be explicitly inserted into the AUX
        file. Example:

          \documentclass{letter}

          \usepackage{CJK}

          \makeatletter
          \AtBeginDocument{%
            \if@filesw
              \immediate\write\@mainaux{\string\begin{CJK*}{...}{...}}%
            \fi}
          \makelabels
          \AtEndDocument{%
            \if@filesw
              \immediate\write\@mainaux{\string\end{CJK*}}%
            \fi}
          \makeatother


          \begin{CJK*}{...}{...}
          \address{An address\\
                   with some CJK characters}
          \signature{...}
          \end{CJK*}


          \begin{document}

          \begin{CJK*}{...}{...}

          \begin{letter}{Another address\\
                         with some CJK characters}
          \opening{...}

          Your letter text

          \closing{...}
          \end{letter}

          \end{CJK*}

          \end{document}

    o   A similar solution is needed if you use \bibliography and your
        bibliographic database contains author names with CJK characters.

          \makeatletter
          \AtBeginDocument{%
            \if@filesw
              \immediate\write\@mainaux{\string\begin{CJK*}{...}{...}}%
              \immediate\write\@mainaux{\string\makeatletter}%
            \fi}
          \AtEndDocument{%
            \if@filesw
              \immediate\write\@mainaux{\string\end{CJK*}}%
            \fi}
          \makeatother

    o   The `beamer' class, if used with the CJKutf8 package, should open
        and close the document's `CJK' environment with the \AtBeginDocument
        and \AtEndDocument hooks, respectively:

          \AtBeginDocument{%
            \begin{CJK*}{UTF8}{...}}
          \AtEndDocument{%
            \end{CJK*}}

    o   If you get strange error messages while using the hyperref package,
        add the `CJKbookmarks' option:

          \usepackage[CJKbookmarks]{hyperref}

    o   Some versions of fourier.sty cause the following error message:

          ! Undefined control sequence.
          \<->futr8t ->\SetFourierSpace

        A simple solution is to insert the line

          \providecommand{\SetFourierSpace}{}

        right before loading fourier.sty .

    o   Combining the `slovak', `esperanto', or `kurmanji' option of Babel
        (tested 2010/01/04) with the CJK package fails as soon as you try to
        open a CJK environment.  This error is a Babel bug not related to
        CJK: After loading one of these language modules, the ^^xx notation
        fails due to an incorrect \catcode value of the `^' character (even
        outside of those language environments).

        A workaround is to insert the line

          \catcode`\^ 7\relax

        right before a starting a CJK environment.


Author
------

Werner Lemberg <wl@gnu.org>

Please report any errors or suggestions to cjk-list@nongnu.org.


---End of CJK.txt---


==> cjk-4.8.5/doc/CJKnumb.txt <==
This is the file CJKnumb.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

CJKnumb.sty
------------

This package provides commands to typeset CJK representations of
numbers (within a CJK or CJK* environment).

  \CJKnumber{number}
    Convert `number' to a full CJK representation.

  \CJKdigits{arg}
  \CJKdigits*{arg}
    Handle `arg' as a string of digits and convert each of them into the
    corresponding CJK digit. The starred version uses the traditional glyph
    for digit zero; the unstarred version uses the CJK circle glyph.

Usage:

  \usepackage{CJK}
  \usepackage{CJKnumb}


---End of CJKnumb.txt---


==> cjk-4.8.5/doc/CJKspace.txt <==
This is the file CJKspace.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

CJKspace.sty
------------

This package provides a modified `CJK*' environment which suppresses spaces
between CJK characters only. Its main usage are documents written in
English with frequent insertions of CJK words or phrases and modern Chinese
documents which do the opposite.

Note that this package is not optimal for Japanese since typographic
conventions mandate the use of shibuaki spaces (see `japanese/shibuaki.txt'
for more details); this can't be handled automatically with traditional TeX.

Usage:

  \usepackage{CJK}
  \usepackage{CJKspace}


---End of CJKspace.txt---


==> cjk-4.8.5/doc/CJKutf8.txt <==
This is the file CJKutf8.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

CJKutf8.sty
-----------

This package merges base LaTeX's and CJK's UTF-8 support. If a Unicode
character (within a CJK environment) corresponds to a glyph from the
selected LaTeX font encoding, use it, otherwise it is taken from the
selected CJK unicode font.

Usage:

  \usepackage[<font encoding>]{CJKutf8}

  The <font encoding> value is directly passed to the `fontenc' package.
  Besides `fontenc', CJKutf8.sty also loads the CJK package with the
  `encapsulated' option so that you can use UTF-8 outside of the CJK
  environment also.

  Note that only font encodings with a corresponding DFU file actually
  have Unicode definitions (for example, `t1enc.dfu').

  Only use UTF-8 encoding for the CJK environment! Other encodings
  don't give an error but might replace some CJK characters with glyphs
  from the selected LaTeX encoding.

If pdftex is used, ToUnicode cmaps are automatically generated (for C70
encoding); use it in combination with Vladimir Volovich's `cmap' package.

If CJKutf8.sty is used together with the `unicode' option of the hyperref
package, pdftex automatically produces correct Unicode bookmarks.

Both ToUnicode cmaps and Unicode bookmarks support characters greater than
U+FFFF.

Please read section `Possible errors' in CJK.txt regarding the Byte Order
Mark (BOM) -- this should always be removed.

---End of CJKutf8.txt---


==> cjk-4.8.5/doc/TDS.txt <==
This is the file TDS.txt of the CJK macro package ver. 4.8.5 (16-Oct-2021).

The TeX Directory Structure (TDS)
---------------------------------

A working group of the American TeX Users Group (TUG) has developed the TDS
standard (available from the CTAN hosts in tex-archive/tds). That document
describes a default directory structure where and how to store the many
different files needed for a complete TeX system.

The following describes the recommended default directories used in the CJK
package for its files; $TEXMF stands for the place where the texmf directory
resides (a possibly better place for distributions based on web2c is
$TEXMFLOCAL; see texmf.cnf of your TeX package for details):

We follow TDS 1.1 and the setup of TeXLive 2005; this corresponds to
kpathsea 3.5.5. Some of the variables don't exist in older kpathsea
implementations---please read the man page of ttf2tfm for more information
on the old locations.


CJK TeX files (you should move the whole `texinput' tree of the CJK package
               to this place):

    $TEXMF/tex/latex/CJK/<CJK subdirs>/<CJK TeX files>

  example:
    /usr/local/web2c-7.0/texmf/tex/latex/CJK/Bg5/Bg5.cap

  affected variable: $TEXINPUTS


TrueType fonts:

    $TEXMF/fonts/truetype/<supplier>/<truetype font>

  example:
    /usr/local/teTeX/texmf/fonts/truetype/arphic/gbsn00lp.ttf

  affected variable: $TTFONTS

  You should append proper entries for all subfonts to special.map to make
  web2c's name parsing algorithm happy (otherwise it can happen that the
  created PK and TFM files are placed into rather strangely named
  directories).

  Example lines to append for the above font:

    gbsnlp01  arphic  gbsnlp
    gbsnlp02  arphic  gbsnlp
    ...


HBF fonts:

    $TEXMF/fonts/misc/hbf/<supplier>/<hbf name stem>/<hbf files>

    [If no supplier is given, you should use `public' instead.]

  example:
    /usr/local/share/texmf/fonts/misc/hbf/public/kanji48/kanji48.{bin,hbf}

  affected variable: $MISCFONTS

  You should append proper entries for all subfonts to special.map to make
  web2c's name parsing algorithm happy (otherwise it can happen that the
  created PK and TFM files are placed into rather strangely named
  directories).

  Example lines to append for the above font:

    kanji4801  public  kanji48
    kanji4802  public  kanji48
    ...


ttf2pk configuration and replacement files (ttf2pk.cfg and *.rpl):

    $TEXMF/ttf2pk

  example:
    /usr/local/texmf/ttf2pk/ttf2pk.cfg

  affected variable: $TTF2PKINPUTS


ttf2pk map files (*.map):

    $TEXMF/fonts/map/ttf2pk

  example:
    /usr/local/texmf/fonts/map/ttf2pk/config/ttfonts.map

  affected variable: $TEXFONTMAPS


ttf2pk encoding files (*.enc):

    $TEXMF/fonts/enc/ttf2pk

  example:
    /usr/local/texmf.local/fonts/enc/ttf2pk/base/T1-WGL4.enc

  affected variable: $ENCFONTS

  [Note that this location is normally found by ttf2tfm also since the
   `ttf2pk' path component doesn't appear explicitly in web2c's $ENCFONTS
   value. Instead, it starts subdirectory searching one level higher.]


ttf2pk subfont definition files (*.sfd):

    $TEXMF/fonts/sfd

  example:
    /home/sx0005/texmf/fonts/sfd/Bg5.sfd

  affected variable: $SFDFONTS


hbf2gf configuration files:

    $TEXMF/hbf2gf/<config files>

  example:
    /dos/texmf/hbf2gf/gsfs14.cfg

  affected variable: $HBF2GFINPUTS


TFM files (<supplier> and <name stem> as specified in special.map):

    $TEXMF/fonts/tfm/<supplier>/<name stem>/<tfm file>

  example:
    /usr/local/teTeX/texmf/fonts/tfm/arphic/gbsnlp/gbsnlp23.tfm

  affected variable: $TFMFONTS


PK files (<supplier> and <name stem> as specified in special.map)

    $TEXMF/fonts/pk/modeless/<supplier>/<name stem>/<pk file>

  example:
    /usr/local/share/texmf/fonts/pk/modeless/uw/uwcxmf/uwcxmf23.3252pk

  affected variable: $PKFONTS

[There are further possibilities how to store PK files:

 1. instead of <name>.<dpi>pk you can use dpi<dpi>/<name>.pk

    example:
      /texmf/fonts/pk/modeless/public/b5ka12/dpi600/b5ka1217.pk

 2. teTeX additionally allows you to omit either <supplier> or <name stem>
    or both (for PK, TFM, and MF files)

    example:
      /texmf/fonts/pk/modeless/b5ka12/dpi600/b5ka1217.pk


 The first option is necessary on operating systems like DOS which only
 allow 8.3 filenames. The second option enables you to use the `!' feature
 of the emTeX subdirectory searching algorithm (only one level) instead of
 `!!' (search all subdirectory levels) together with its template mechanism
 to make emTeX much faster in finding PK files. Now teTeX and emTeX could
 share one common texmf tree.]


---End of TDS.txt---


==> cjk-4.8.5/doc/chinese/emTeXb5.txt <==
From c300711@ms5.hinet.net Fri Feb 07 02:13:02 1997
Newsgroups: tw.bbs.comp.tex
Subject: emtex+cjk410(ttf2pk) on Msdos 安裝紀.
From: KUO Yi-Liang <c300711@ms5.hinet.net>
Date: Thu, 06 Feb 1997 18:13:02 GMT

本文以emtex\doc\english\quick.eng為基礎:
試圖安裝emtex+cjk4.1.0(ttf2pk) on MSDOS
--------
檔案
--------
首先在 mirror CTAN 的 ftp站
例如 dongpo.math.ncu.edu.tw: /tex-archive/systems/msdos/emtex/下抓
*.zip檔,
-rw-rw-r--   1 mattes   server    160090 Aug  7  1995 bibtex4b.zip
-rw-rw-r--   1 mattes   server   1148514 Apr 10 16:22 dvid16f1.zip
-rw-rw-r--   1 mattes   server    824290 Apr 10 16:22 dvid16f2.zip
-rw-rw-r--   1 mattes   server     94959 Aug  7  1995 dvisp10b.zip
-rw-rw-r--   1 mattes   server    180206 May 24 14:17 emxrsx.zip
-rw-rw-r--   1 mattes   server    127810 Sep  2 13:24 first.zip
-rw-rw-r--   1 mattes   server    651946 Jun 26  1995 fontams.zip
-rw-rw-r--   1 mattes   server    411129 Jun 26  1995 fontcm.zip
-rw-rw-r--   1 mattes   server   1031835 Sep  2 13:24 fontdc.zip
-rw-rw-r--   1 mattes   server      7080 Jun 26  1995 fontemsy.zip
-rw-rw-r--   1 mattes   server     47495 Jun 26  1995 fontltx.zip
-rw-rw-r--   1 mattes   server    110991 May  4 21:05 german.zip
-rw-rw-r--   1 mattes   server    930861 Jun 21 14:59 l2base.zip
-rw-rw-r--   1 mattes   server    409888 Jun 21 14:59 l2input.zip
-rw-rw-r--   1 mattes   server     87336 Jun 26  1995 l2kurz.zip
-rw-rw-r--   1 mattes   server    209194 Jun 21 14:59 l2tools.zip
-rw-rw-r--   1 mattes   server    347068 Jun 26  1995 latex209.zip
-rw-rw-r--   1 mattes   server     81115 Jun 26  1995 lkurz.zip
-rw-rw-r--   1 mattes   server     83493 Jun 26  1995 makeindx.zip
-rw-rw-r--   1 mattes   server    990552 Jun 21 14:59 mf4b.zip
-rw-rw-r--   1 mattes   server    166052 Sep 19  1995 mfjob12c.zip
-rw-rw-r--   1 mattes   server    227054 Jun 26  1995 mfware.zip
-rw-rw-r--   1 mattes   server     39887 Jun 26  1995 pictex.zip
-rw-rw-r--   1 mattes   server    113473 Jun 26  1995 pkedit.zip
-rw-rw-r--   1 mattes   server     38705 Jun 26  1995 srcmkidx.zip
-rw-rw-r--   1 mattes   server     88251 Jun 26  1995 srctcad.zip
-rw-rw-r--   1 mattes   server   1173697 Jun 21 14:59 tex4b.zip
-rw-rw-r--   1 mattes   server    131010 Jun 26  1995 texcad.zip
-rw-rw-r--   1 mattes   server    260671 Sep 11  1995 texware.zip
-rw-rw-r--   1 mattes   server    236301 Jun 26  1995 unz512.exe
-rw-rw-r--   1 mattes   server    236134 Jun 26  1995 unz512x3.exe
-rw-rw-r--   1 mattes   server    124738 Aug 23  1995 web.zip
不過可以先抓這幾個(以安裝LaTeX2e來說)
  first.zip......一些說明檔
  emxrsx.zip.....類似dos extender的東西(純屬個人猜測)
  mfjob12c.zip...將.mf(英文字型的source檔)轉換成.pk所需要的資料
  dvid16f1.zip...各式的dvi driver-partI
  dvid16f2.zip...各式的dvi driver-partII
  tex4b.zip......tex的主執行檔
  mf4b.zip.......這...我也不知道, sorry
  fontcm.zip.....cm系列的字型檔.mf
  fontltx.zip....latex所需的字型檔.mf
  l2input.zip....latex所需的texinput檔
  l2tools.zip....額外的texinput檔

補充一點:pkunzip這個解壓程式沒有的人應該不多吧,如果沒有的話去抓個unzip回來!
-rw-rw-r--   1 mattes   server    236301 Jun 26  1995 unz512.exe
-rw-rw-r--   1 mattes   server    236134 Jun 26  1995 unz512x3.exe
再DOS 提示符號下(這是quick.eng 所述,個人我沒試過)
    unz512x3 unzip386.exe
    ren unzip386.exe unzip.exe

還有看你用那台printer
就抓那一個字型檔(不抓也可以,個人我就是自己建造起來的)
    bj_base.fli         Base fonts for the Canon BubbleJet (360 DPI)
    dj_base.fli         Base fonts for the HP DeskJet (300 DPI)
    fax_base.fli        Base fonts for Fax (204x196 DPI)
    fx_base.fli         Base fonts for 9-pin printers (240x216 DPI)
    ito_base.fli        Base fonts for the C.ITOH 8510A (160x144 DPI)
    ljh_base.fli        Base fonts for the HP LaserJet 4 (600 DPI)
    lj_base.fli         Base fonts for the HP LaserJet (300 DPI)
    p6h_base.fli        Base fonts for 24-pin printers (360 DPI)
    p6l_base.fli        Base fonts for 24-pin printers (180 DPI)
    p6m_base.fli        Base fonts for 24-pin printers (360x180 DPI)
    qj_base.fli         Base fonts for the HP QuietJet (192 DPI)
    sty_base.fli        Base fonts for the EPSON Stylus 800 (360 DPI)

再進到./dvips(或../dviware/dvips/dvips558.pc) 下抓
-rw-rw-r--   1 ftpmaint server     27831 Nov  6  1995 dvips.doc
-rw-rw-r--   1 ftpmaint server    182491 Nov  6  1995 dvipsfnt.zip
-rw-rw-r--   1 ftpmaint server    421777 Nov  6  1995 dvipsini.zip
-rw-rw-r--   1 ftpmaint server    173767 Nov  6  1995 dvipssrc.zip
..source檔,應該不用抓
-----------
初步設定
-----------
以個人我安裝在D:碟為例,而所有的.zip檔擺在d:\emtex.zip\下
  d:
  cd d:\
  pkunzip -d
d:\emtex.zip\*.zip......如此會依壓縮前原訂目錄位置解壓擺好

並照quick.eng中建議將d:\emtex\bin與d:\emx\bin加入path中
並於 c:\autoexec.bat 中 加入:
    set emtexdir=d:\emtex
    set dvidrvfonts=d:\texfonts
    set mfjobopt=/3
    set tmp=c:\temp

在c:\config.sys中 files=xx其中xx需大於20
還有將config.sys中`BREAK=ON'那行刪掉
然後重開機使 autoexec.bat 設定新的path

補充一點:個人我並非如上所述,而是將emtex\bin\set_tex.bat 加以擴充,
   將上面的path,emtexdir,dvidrvfont,mfjobopt,tmp,...這些環境變數
   全都加在set_tex.bat了,反正稍後還有另外一些環境變數要設.
-------------------------
建造pk字型
-------------------------
以下從install.eng中 節錄
  如果你和我一樣沒有抓上面xxx_base.fli的話,請你跟我這樣作
    到\emtex\mfjob\modes.mfj 中
    將 'def target=[............]'改成你放置.pk的texfonts目錄
    例如 我的 def target=[d:\texfonts];
    假設已經將fontcm.zip 與 fontltx.zip 展開後,
      則在dos 提示符號下執行
      mfjob base m=MODE
      fli_base PREFIX RES c:\texfonts
where MODE, PREFIX, and RES depend on the font set:

MODE | PREFIX | RES | Font library | Description
-----+--------+-----+--------------+-------------------------
bj   | bj     | 360 | bj_base.fli  | Canon BubbleJet (360 DPI)
dj   | dj     | 300 | dj_base.fli  | HP DeskJet (300 DPI)
FAX  | fax    | 204 | fax_base.fli | Fax (204x196 DPI)
fx   | fx     | 240 | fx_base.fli  | 9-pin printers (240x216 DPI)
ito  | ito    | 160 | ito_base.fli | C.ITOH 8510A (160x144 DPI)
lj   | lj     | 300 | lj_base.fli  | HP LaserJet (300 DPI)
ljh  | ljh    | 600 | ljh_base.fli | HP LaserJet 4 (600 DPI)
lqh  | p6h    | 360 | p6h_base.fli | 24-pin printers (360 DPI)
lql  | p6l    | 180 | p6l_base.fli | 24-pin printers (180 DPI)
lqm  | p6m    | 360 | p6m_base.fli | 24-pin printers (360x180 DPI)
qj   | qj     | 192 | qj_base.fli  | HP QuietJet (192 DPI)
sty  | sty    | 360 | sty_base.fli | EPSON Stylus 800 (360 DPI)

To let MFjob call mf386, use the /3 option.  It is recommended to set
this option in the MFJOBOPT environment variable:

    set mfjobopt=/3

    例如我用的 epson stylus 200 則
      mfjob base m=sty
      fli_base sty 360 d:\texfonts.........(下面的這行我沒有作過:()

然後 如 節錄至 quick.eng 的 片段,step by step
---------------------------------------------------------------------
6. Creating format files
---------------------------------------------------------------------

Type the following commands to create format files:

    cd \emtex\btexfmts
    makefmt 386 plain US     <--- if you need PLAIN TeX
    makefmt 386 latex2e US 8bit -b \emtex\bin\latex2e <---產生一個
latex2e.bat

---------------------------------------------------------------------
7. Creating base files
---------------------------------------------------------------------

Type the following commands to create the PLAIN base file:

    cd \emtex\bmfbases
    makebas 386 plain

---------------------------------------------------------------------
8. Testing the installation
---------------------------------------------------------------------

Type the following commands to typeset a sample document:

    md \test
    cd \test
    latex2e sample2e  <----測試emtex\bin\latex2e.bat可不可以動??

8.1. Viewing the sample output under DOS
----------------------------------------

Type

    v @XX sample2e
---->以我的epson stylus 200 為例,則是鍵入 "v @sty sample2e"
.....然後一陣唏哩嘩啦的訊息,大致上是說它缺了些字型,要不要現『作』?

The following message will be displayed:

    Warning 1209: do you want to call MFjob to generate 1 missing
font now?
    Type Y, N, or ?:

Reply `y'.  If you have not installed fonts, computing the fonts for
the sample will take a while.

When the page shows up (white background), you can scale the output
by
typing `-'.  To quit, type `q'.

回答'y'之後應該可以看到了 something output on screen
可以zoom in/zoom out 用 '+' / '-'
----------------------------------------------------
關於CJK 410抓檔-----用以設定ttf2pk的部份,不含ntu2cjk
----------------------------------------------------
先archie 找 CJK-4.1.0.bin.tar.gz
    並抓回來 CJK-4.1.0.rest.tar.gz
            CJK-4.1.0.src.tar.gz--------?
補充一點:我是從下面這個地方,將整個樹狀子目錄ftp回來的,用modem耶,好累:(
      dongpo.math.ncu.edu.tw:/tex-archive/language/chinese/CJK/4_1.0
      雖然看到CJK/4_1.0/readme中所寫著有CJK-4.1.0.src.tar.gz這個檔案
      但是卻archie不到:(
補充二點:使用在msdos下使用cjk需要4dos/ndos,如果沒有請自行設法.
       其中4dos/ndos 是命令解譯器,取代msdos的command.com用的
------------------------
解開
------------------------
 解開的程序大致上是:
   gzip386 -d xxx.tgz (或xxx.gz) 得到 xxx.tar(或xxx.)
   tar -xvf xxx.tar (或 xxx.)
 (ps:gzip386 解壓時,會將原先的檔案蓋到(rename?);
 ....與arj,pkunzip不太一樣;如果怕操作錯誤,先copy一份起來)
 然後將三個cjk-4.1.0.bin.tar.gz 展開
 變成一個樹狀子目錄cjk/4_1.0/.................?
補充一點:
   這些檔案是.tar.gz,解開它們需要dos 版的gzip與tar
   我是在交大出的雲觀CD片上弄到的,不要問我網路上那裡有,sorry!
---------------------------------
重新檔案分配位置
--------------------------------
以下是我的配置,只是可以執行,並非最佳設定
bin/下 所有的exe,bat,btm搬到emtex/bin/
例如
BG5CONV.EXE
BG5LATEX.BAT
F_NAME.BAT
INSTFONT.BTM
MAKETEXP.BTM
MAKETTFP.BTM
TTF2PK.EXE
util/f_name.bat 也搬到emtex/bin
texinput 整個子目錄 搬到emtex/texinput/下 並改名為emtex/texinput/cjk
texinputs/bg5 整個子目錄 搬到emtex/texinput/bg5
----------------
修改一些檔案設定
----------------
---------------------------------------
emtex/texinput/bg5/ttf2pk/ttf2pk.cfg中:
    ntukai: -e Big5 $TEXMF/fonts/truetype/chinese/ntu_kai.ttf
    ------ -------- -----------------------------------------
    ^      ^        ^
    |      |        |__你用的.ttf檔名(含全部路徑)
    |      |            不要管$texmf,直接c:\cwin31\system\....ttf
    |      |__編碼型態?
    |__字形名稱,最好不要超過六個字

加入數行關於你的字形檔的敘述,以全真字庫為例:
avkv: -e Big5 c:/cwin\cttf/avkv.ttf
avbkv: -e Big5 c:/cwin/cttf/avbkv.ttf
avmv: -e Big5 c:/cwin/cttf/avmmv.ttf
avbmv: -e Big5 c:/cwin/cttf/avbmv.ttf
-------------------------------------------

emtex/texinput/bg5/c00kai.fd:
     \DeclareFontShape{C00}{kai}{m}{n}{<-> CJK * avkv}{}
                                                 ^^^^
     \DeclareFontShape{C00}{kai}{bx}{n}{<-> CJKb * avbkv}{\CJKbold}
或是 你需要明體及粗明體就:                              ^^^^^
emtex/texinput/bg5/c00ming.fd
     \DeclareFontShape{C00}{ming}{m}{n}{<-> CJK * avmv}{}
                                                  ^^^^
     \DeclareFontShape{C00}{ming}{bx}{n}{<-> CJKb * avbmv}{\CJKbold}
                                                    ^^^^^
箭號^^^^處將與ttf2pk.cfg所加入的那幾行相對應,以便找到實際的TrueTypeFont
--------------------------------------------

emtex/data/dvips的子目錄下加入你所需的.cfg

 以我的epson stylus 200為例便是一個sty.cfg
 於是依據dj.cfg 並參考../sty.cnf 與 ../dj.cnf
  自己掰出一個sty.cfg,(應該不算難才對)
  其中 有一行原先在dj.cfg中是
 P $(DVIDRVFONTS)\pixel.dj\%ddpi\%f.%p;
 改成
 P
$(DVIDRVFONTS)\pixel.sty\%ddpi\%f.%p;$(DVIDRVFONTS)\pixel.cjk\%ddpi\%
f.%p

 它的意思大概是會在d:\texfont\pixel.sty\???dpi\*.pk
                 與d:\texfont\pixel.cjk\???dpi\*.pk 找所需的pk字型檔

  並於autoexec.bat 或是 emtex\bin\set_tex.bat中
    設定 SET PRINTER=STY 使 dvips16 及 dvips32 參考使用
    設定 SET DVIPS_STDERR 使dvips 將 stderr 重新導向輸出
    設定 SET MAKETEXPK=MAKETEXP %%N %%D %%B %%M 使dvips能call
MakeTexPK?
         SET EMXOPT=-P .........給emx用的, I don't know
         SET GS_LIB=.............設定你的ghostscript所在
         SET DVIDRVGRAPH=.........設定......I don't know
-----------
BTM檔的修改
-----------
.btm是指4dos/ndos專用的批次檔.

在此由於原先CJK410的package給定之btm檔不合於我目前使用中之4dos/ndos,
   於是花了好大的力氣"努力"的亂改一通,您大概手氣不會像我那麼糟,
-----------------
Instfont 安裝字型
-----------------
鍵入 Instfont xxx -e enc res [res2]
其中xxx 字型名稱如ntukai,avkv,avbkv,...
    -e enc 如 -e BIg5
    res 如 360
我的epson stylus 200則是鍵入:
 instfont avkv -e Big5 360
然後會建好55個字形
--------
測試
--------
在"原先"的cjk/4_1.0/example/下有個big5.tex
  可以鍵入
    bg5latex big5.tex
  將big5.tex 編譯成 big5.dvi,然後鍵入
    dvips16 big5
  會顯示一些訊息,說是缺了一些字型(.pk檔?),
  要現在建造,之後"應該"就可以得到big5.ps,可以用GhostScript來看
  也可以 v @xx big5 從螢幕上看到outputs
另外在cjk/4_1.0/doc/chinese/big5/下有一個readmeb5.tex也可以用來測試
  但是要先安裝l2tools.zip:
    先pkunzip -d l2tools.zip 將會把檔案解在
emtex\dist....\tool\.........下
    再跳到emtex\dist..\tool\...下 鍵入:
       latex2e  xxxx.ins(就是那個唯一的.ins)
    完成後就把今天在這目錄下新產生的檔全搬到emtex\texinput\latex2e\
    如果你的哈滴空間不夠,現在應該就可以把emtex\dist..\tool\...先砍了
  安裝好了之後就可以
    bg5latex readme.tex
  雖然還是產生很多警告訊息,可是還可以產生readmeb5.dvi
  之後還是用dvips16 或 dvips32 產生 readmeb5.ps
  與 v @xx readmeb5 看輸出
---------
後註
---------
一、我在安裝CJK的時候,遇到一些麻煩,可能是4dos/ndos的版本有所差異,
    有些功能及函數並未提供,所以對原先給定之btm檔有多處修改,不及備載?
    如您不幸也遭遇類似麻煩,那就......!-R
二、我的dvips16 在處理readmeb5.dvi時出現記憶體不足的訊號,
    而dvips32又無法自動呼叫MakeTexPk 來產生fonts.btm,
    所以只好自己動手寫了一個fontss.btm 來分析%dvips_stderr%的輸出檔,
    再呼叫MakeTexPK 來產生fonts.btm,多此一舉:(
三、這文件並非一邊安裝一邊撰寫,而是事後再行整理,可能有些項目有所疏漏,
    很有可能無法照著 STEP by STEP
的進行,而且我第一次寫這種長篇的post(?)
    如有不當之處請指正!-R,
    Thank you!



==> cjk-4.8.5/doc/chinese/teTeXb5.txt <==

¥»¤å´£¨Ñ¤@­Ó²³æªº½d¨Ò¡A»¡©ú¦p¦ó±N CJK-4_2.0 ¦w¸Ë¦b tetex-0.9, kpathsea-3.2
ªºÀô¹Ò¤U¡C¥Ñ©ó¦Û 4_2.0 ª©¥H«á¡A CJK ±N¤£¦A¥]§t ttf2pk µ¥¤u¨ãµ{¦¡¡A¦Ó ttf2pk
¤]¤w²¾¨ì FreeType package ¤§¤¤¡C¦]¦¹­Y·Q­n¨Ï¥Î TTF ¦r«¬¨ÓÂà´«¦¨ CJK ªº¦r«¬
ªº¸Ü¡AÁÙ­n¥t¥~§ì FreeType package ¦^¨Ó¦w¸Ë¡C¥»¤å¸Õ¹Ï±N¾ã­Ó¨BÆJ°µ¤@­Ó¾ã²z¡A
¥H¤è«K¤j®a°Ñ¦Ò¡C

(PS. ·PÁ CJK ªº§@ªÌ Werner LEMBERG <wl@gnu.org> ¹ï¥»¤å©Ò°µªº comment :-))


A. ©Ò»Ýªº package:
===================

1. CJK-4_2.0:
   ftp://ftp1.sinica.edu.tw/pub2/tex/languages/chinese/CJK

2. FreeType:
   ftp://ftp.freetype.org/pub/freetype/devel/freetype-current.tar.gz
   ftp://apollo.ce.ntu.edu.tw/pub/freetype


B. ¦w¸Ë¸ô®|:
=============

¥Ñ©ó§Úªº tetex-0.9 ¬OÀHµÛ Debian Linux 2.0 distribution ¦Ó¨Óªº¡A¨ä©Ò¦b
ªº¥D¸ô®|¬O /usr, ¦Ó²{¦b­n¥[¸Ë CJK ªº¤ä´©¡A§Ú¥´ºâ±N CJK »P ttf2pk ªº³¡¤À
¾¨¥i¯à¦a¦w¸Ë¦b /usr/local ¤§¤U¡A¥H«K»P Debian ©Òªþªº distribution ¦³©Ò
°Ï®æ¡C¦]¦¹¡A§Ú«K§â©Ò»Ýªº¦w¸Ë¸ô®|¦w±Æ¦p¤U:

	°õ¦æÀÉ:  		     BINLOCAL=/usr/local/bin
	CJK »P ttf2pk ªº¬ÛÃö³]©wÀÉ:  TEXMFLOCAL=/usr/local/lib/texmf 

¦P®É§Ú­ÌÁٻݭn°t¦X (­×§ï) TEXMFCNF=/etc/texmf/texmf.cnf ¤¤ªº¬ÛÃö³]©w¨Ó
¦w¸ËÀÉ®×, ¨Ï±o latex »P ttf2pk ¦b¹B§@¹Lµ{¤¤¯à§ä¨ì©Ò¦³©Ò»ÝªºÀɮסC

PS.  1. $TEXMFCNF ¬O tetex ªº¦UºØ¸ô®|³]©wÀÉ¡AÀɦW¬° texmf.cnf, ¦ý¥¦ªº¦ì
	¸m¥i¯à¨Ì¤£¦Pªº distribution ¦Ó¦³¤£¦P: ¥i¯à¦b /etc/ ¤U¡A¤]¥i¯à¦b 
	/etc/texmf/ ¤U¡C

     2. $TEXMFLOCAL ªº­È¬O¨Ì $TEXMFCNF ªº³]©w¦Ó©w¡A½Ð¦Û¦æ°Ñ¦Ò±z¨t²Î¤¤ªº
	³]©w¡C

     3. ¦b§Úªº¨t²Î¤¤¡A $TEXMFCNF ¤¤¦³¤@¦æ¬O³o¼Ëªº:

		TEXMF = {$HOMETEXMF,!!$TEXMFLOCAL,!!$TEXMFMAIN}

	¨ä·N¸q¬O¡A¤Z¬O¨Ï¥Î $TEXMF °µ¬°¸ô®|¶}ÀYªÌ¡A«h¨t²Î¦b·j´M®É·|¦Û°Ê´M
	§ä $HOMETEXMF, $TEXMFLOCAL, $TEXMFMAIN µ¥¥Ø¿ý©³¤Uªº¸ô®|¡C¨ä¤¤:

		HOMETEXMF = $HOME/texmf		% ¨Ï¥ÎªÌ¦Û¤vªº tex ¥Ø¿ý¦ì¸m
		TEXMFMAIN = /usr/lib/texmf	% tetex ¥D¥Ø¿ý

     4. latex/xdvi/dvips/ttf2pk µ¥µ{¦¡¦b¹B§@ªº¹Lµ{¤¤¡A©Ò²£¥Íªº tfm »P pk ¦r
	«¬ÀÉ¡A·|©ñ¨ì $VARTEXFONTS ©³¤U¡C®Ú¾Ú $TEXMFCNF ªº¹w³]¡A¨ä­È¬°

		VARTEXFONTS = /var/spool/texmf

     5. Ãö©ó¬ÛÃöªº¦r«¬¸ô®|¦WºÙ¡A¥i¥H°Ñ¦Ò CJK-4_2.0..../doc/TDS.txt ªº«Øij¡C


C. ¦w¸Ë¨BÆJ:
=============

1. TTF ¦r«¬§Ú¥Î moe_kai.ttf, ©ñ¦b $TEXMFLOCAL/fonts/truetype ¤U¡C
   (PS. $TEXMFCNF ¤¤ªº¹w³]¬°:  TTFONTS = .:$TEXMF/fonts/truetype//)

2. ±N  CJK-4_2.0/.../texinput/ ¾ã­Ó«þ¨ì $TEXMFLOCAL/tex/CJK¡C
   (PS. $TEXMFCNF ¤¤ªº¹w³]¬°: 
	TEXINPUTS.latex2e = .:$TEXMF/tex/{latex,generic,latex209,}//
	TEXINPUTS.latex = .:$TEXMF/tex/{latex,generic,latex209,}//)

3. ­×§ï /usr/lib/texmf/tex/latex/CJK/Bg5/c00kai.fd, ¨º¬O©w¸q CJK kai
   ©Ò¥Îªº¦r«¬¡A¦b¦¹§Ú­Ì±N¨Ï¥Î moe_kai ªº¦r«¬¡C½Ð±N

\DeclareFontShape{C00}{kai}{m}{n}{<-> CJK * b5ka12}{}
\DeclareFontShape{C00}{kai}{bx}{n}{<-> CJKb * b5ka12}{\CJKbold}

   §ï¦¨

\DeclareFontShape{C00}{kai}{m}{n}{<-> CJK * moekai}{}
\DeclareFontShape{C00}{kai}{bx}{n}{<-> CJKb * moekai}{\CJKbold}

   ¥Ñ©ó¥Ø«eªº FreeType - ttf2pk ©|¤£¤ä´©±N¤¤¤å¦rÂà 90 «×¡A¬G¦b¦¹§Ú­Ì
   ¤£¥h­×§ï c00kair.fd ÀÉ¡C

   (PS. ½Ðª`·N¡A¦b¦¹©Ò¨Ï¥Îªº¦r«¬¦W½Ð¾¨¶q¤£­n¦³ "_" ¦r¤¸¡A¥H§K³y¦¨°ÝÃD)

4. ­×§ï $TEXMFMAIN/fontnames/special.map, ¥[¤J

moekai         big5         moekai

   ¨ä¸q·N¬O¡A CJK ©Ò»Ýªº .tfm, .pk µ¥¦r«¬±N·|©ñ¦b: 

   	moekai*.tfm  ===>  $VARTEXFONTS/tfm/big5/moekai/
	moekai*pk    ===>  $VARTEXFONTS/pk/big5/moekai/

   ©³¤U¡C

5. Compile ¤@¤U CJK-4_2.0/utils/Bg5conv/bg5conv.c, ¨Ã±N¥¦©ñ¨ì $BINLOCAL
   ¤U¡C¦P®É¤]±N bg5latex ¤]©ñ¹L¥h¡C

6. ¦w¸Ë FreeType lib ¡C½Ð¨ì FreeType ªº¥Ø¿ý¤U¡A°õ¦æ:

	./configure --prefix=/usr/local --with-locale-dir=/usr/share/locale
	make
	make install

7. ¦w¸Ë ttf2pk ¡C½Ð¨ì freetype/contrib/ttf2pk ©³¤U¡A°õ¦æ:

	./configure --prefix=/usr/local --with-kpathsea-dir=/usr
	make
	make install

   ¦b¦¹¦]¬°§Úªº¨t²Î¤¤¦³ kpathsea lib, ¬O©ñ¦b /usr ©³¤U¡A¦]¦¹§Ú°µ¤F³o¼Ëªº
   ªº³]©w¡C­Y±zªº¨t²Î¤¤¨S¦³ kpathsea lib, «h¤£­n³] --with-kpathsea-dir¡C
   «Øij±z¨Ï¥Î kpathsea lib, ¦]¬°³o¼Ëªº¸Ü ttf2pk package ¥i¥H«Ü§¹¾ã¦a»P
   tetex ¨t²Î¾ã¦X¦b¤@°_¡C

   (PS. ½Ðª`·N¡A®Ú¾Ú Werner LEMBERG ªº comment, ³o¼Ëªº°µªk¥i¯à¦b¬Y¨Ç
	±¡ªp¤U·|¥¢®Ä¡C³Ì¤@¯ëªº°µªk¡A¬O±N ttf2pk ªº°õ¦æÀɦw¸Ë¦b»P¨ä¥L
	tetex ªº°õ¦æÀɬۦPªº¥Ø¿ý¤U¡A¦b¤W­zªº¨Ò¤l§Y¬° /usr/bin ¡C¦P®É¡A
	¦b configure ®É --prefix ¤]À³¸Ó³]¬° /usr ¤~¹ï¡C­Y±zµo²{¥Î¤W­z
	ªº¤è¦¡µLªk work ®É¡A½Ð±z¸ÕµÛ±N ttf2pk ¦w¸Ë¦b»P tetex ªº°õ¦æÀÉ
	¦w¸Ë¦b¤@°_¡C°£¦¹¤§¥~¡A¨Ï¥Î symbolic link ±N /usr/local/bin/ttf2pk
	link ¨ì /usr/bin/ttf2pk ¥i¯à¤]¨S¥Î)

8. ²{¦b§Ú±N ttf2pk ªº¬ÛÃö¸ê®ÆÀÉ©ñ¨ì $TEXMFLOCAL/ttf2pk ¤U:

	mkdir $TEXMFLOCAL/ttf2pk
	cp freetype/contrib/ttf2pk/data/*  $TEXMFLOCAL/ttf2pk
	ln -s $TEXMFLOCAL/ttf2pk $TEXMFLOCAL/ttf2tfm

   µM«á­×§ï $TEXMFCNF, ¥[¤J¥H¤U¨â¦æ:

	TTF2PKINPUTS  = $TEXMF/ttf2pk/
	TTF2TFMINPUTS = $TEXMF/ttf2pk/

   ¥H©ú½T«ü©w ttf2tfm ¥H¤Î ttf2pk ©Ò»Ýªº³]©w»P¸ê®ÆÀɪº¦ì¸m)

9. °µ¥X©Ò¦³ªº tfm ¦r«¬ (¥»«ü¥Oªº¸Ô²Ó·N¸q½Ð¨£ man ttf2tfm):

	ttf2tfm moe_kai -P 3 -E 4 moekai@Big5@

   ¦bµ{¦¡°õ¦æ²×¤F·|¦L¥X³o¤@¦æ:

moekai@Big5@   moe_kai Pid=3 Eid=4

   ½Ð±N³o¤@¦æ¼g¨ì $TEXMFLOCAL/ttf2pk/ttfonts.map Àɤ¤¡Cttf2pk §Y¨Ï¥Î¦¹¸ê
   ®Æ¨Ó²£¥Í©Ò»Ýªº pk ¦r«¬ÀÉ¡C

   µM«á¡A¦A±N²£¥Í¥X¨Óªº .tfm ¦r«¬¥þ³¡²¾¨ì $VARTEXFONTS/tfm/big5/moekai
   ©³¤U¡C

10. ¶]¤@¤U texconfig rebuild ls-R data base. ­Y±zªº¨t²Î¨S¦³³o­Ó«ü¥O¡A«h
    ¶]¤@¤U mktexlsr <path_name>. ½Ðª`·N¡A¨C¦¸±z­«·s°µ¥X tfm ¦r«¬¡A©Î¼W¥[¡B
    §R°£ tetex ©³¤UªºÀɮ׮ɡA±z³£¥²¶·°µ³o¤@¨B¡A¥H§ó·s ls-R data base ªº¤º
    ®e¡C¨Ï¥Î texconfig ®É·|¥X²{¤@­Ó¿ï³æ¡A±z¥i¥H¿ï¨ú "rebuild ls-R database"
    §Y¥i¡C­Y±z¨Ï¥Î mktexlsr, «h­n«ü©ú¸ô®|¡A¦p

	mktexlsr /var/spool/texmf
	mktexlsr /usr/local/lib/texmf

11. Patch tetex-0.9 ªº mktexpk script¡C¨ä diff ÀɬO¦b
    freetype/contrib/ttf2pk/scripts/web2c-7.2/ ©³¤U¡C¦p¦¹ latex ¨t²Î
    ¦b»Ý­n®É¡A´N·|©I¥s ttf2pk ¨Ó²£¥Í©Ò»Ýªº pk ¦r«¬¡C

    (PS. ­Y±z©Ò¥Îªº¬O³Ì·sªº teTeX 0.9-beta ªº¸Ü¡A¨ä mktexpk ¤w¥]§t¤F¥H¤W
	 ªº patch, ©Ò¥H±z¤£¥²°µ³o¤@¨B¡C³Ì·sªº teTeX 0.9-beta ¥i¥H¦b³oùØ
	 §ä¨ì:

	ftp://ftp.rrzn.uni-hannover.de/pub/local/misc/teTeX-beta/)

12. §¹¦¨! ±z¥i¥H¸Õ¸Õ½sĶ CJK_4_2.0/doc/chinese/READMEb5.tex, ¬Ý¦³¨S
    ¦³¨ä¥L°ÝÃD¡C



C. LaTeX/CJK ªº¤u§@­ì²z (for tetex-0.9, CJK-4_2.0):
====================================================

¥H¤U¬°´N§Ú©Òª¾ªº LaTeX ½sĶ¤å³¹ªº¨BÆJ»P¥Ø«e CJK ªº¤u§@­ì²zµy·L»¡©ú¤@¤U¡A
¥HÀ°§UŪ¤F¸Ñ¥H¤W³]©wªº·N¸q¡C

­º¥ý¡A·í TeX/LaTeX ¦bŪ¤J¤@­Ó .tex ÀÉ¡A¨Ã¸Õ¹Ï¦a°µ¥X¤@­Ó .dvi ÀɮɡA¥¦¥²¶·
­n¥Î¨ì .tfm ªº¦r«¬¡C .tfm ªº¦r«¬ÀÉ¥u°O¿ý¤F¸ÓºØ¦r«¬³Ì°ò¥»ªº¸ê°T¡A¥¦¬Æ¦Ü»P
¦r«¬ªº¹ê»Ú¤j¤pµLÃö¡A¥¦¯Âºé¥u¥Î¨Ó°µ±Æª©¥Îªº¡CTeX/LaTeX ¹w³]ª¬ªp¤U³£·|¨ì 
$TEXMFDIR/fonts/tfm/ ©³¤U§ä .tfm ¦r«¬ (¦U¦ì¥i¥H¬Ý¬Ý /etc/texmf/texmf.cnf
ªº³]©w) ¡A¦]¦¹¡A°²³]¦b tfm/ ¤UÁÙ¦³«Ü¦h¥Ø¿ý¡A¦p

	..../tfm/big5/moekai/
	..../tfm/big5/moesung/
	..../tfm/ams/
	...........

µ¥µ¥¡A«h³o¨Ç¤l¥Ø¿ý©³¤U©Ò¦³ªº .tfm ¦r«¬Àɳ£·|³Q·j´M¨ì¡C¦Ó $TEXMFDIR «h¥Nªí
¤F§A¨t²Î¤¤ TeX ªº¥D¥Ø¿ý¡C¸U¤@§ä¤£¨ì¦r«¬¡A¥¦·|©I¥s mktextfm ¨Ó²£¥Í¦r«¬¡A©Ò
²£¥Í¥X¨Óªº¦r«¬´N¥á¨ì $TEXMFDIR/fonts/tfm/.... ¤U¡C

mktextfm ¬O¤@­Ó shell script ¡A¥¦¦b¤u§@®É­º¥ý·|¥ý¤ÀªR©Ò»Ý²£¥Íªº¦r«¬ºØÃþ»P
À³¦bªº¸ô®|¦W¡A¨Ã¦A¦¸Àˬd¸Ó¦r«¬¬O§_¦s¦b¡A¦pªG¯u¤£¦s¦b¡A«h¥¦·|©I¥s¦r«¬²£¥Í
µ{¦¡ mf ¨Ó§â¦r«¬°µ¥X¨Ó¡C

µM¦Ó¡A¤£ºÞ¬O°µ¤°»ò¼Ëªº¦r«¬¡A³£¤@©w­n¦³¤@­Ó¨Ñ°Ñ¦Òªº¦r«¬¡u¼ËªO¡v¤~¦æ¡A¦b TeX 
¨t²Î¤¤¡A¹w³]ªº¦r«¬¼Ëª©¬° MetaFont, ³o¬O¨t²Î³Ì°ò¥»ªº¦r«¬¼Ëª©¡C·íµM¡A§Ú­Ì¥i
¥H¥[¤J¨ä¥Lªº¦r«¬°µ¬°¼Ëª©¡A¦Ó³o¨Ç¥[¤Jªº¦r«¬´N°O¿ý¦b¤@­Ó¥s special.map ªºÀÉ
¤¤¡A¦¹Àɦ³¤T­ÓÄæ¦ì¦p¤U:

% Font          source  typeface
%
A               public  hieroglyph
Aa              public  hieroglyph
B               public  hieroglyph
C               public  hieroglyph
D               public  hieroglyph
DeadSea         public  hebrew

¨ä¤¤²Ä¤@Äæ¬O¦r«¬¦WºÙ¡A²Ä¤GÄæ©M²Ä¤TÄæ¬O¦r«¬Ãþ§O¡CTeX/LaTeX §Y®Ú¾Ú special.map
ªº¤º®e¡A¦b $TEXMF/fonts/tfm ¤U´M§ä©Ò»Ýªº .tfm ¦r«¬¡C¹w³]±¡ªp¤U¡A¥¦´N¥H
¦r«¬Ãþ§O¦WºÙ°µ¬°¸Ó¦r«¬ªº¦s¦b¸ô®|¡A¨Ò¦p·í»Ý­n DeadSea*.tfm ®É¡A¨ä¦s¦bªº¸ô¦æ§Y
¬° $TEXMF/fonts/tfm/public/hebrew/ ¡C­Y¸ô®|¤£¦s¦b©Î¦r«¬¤£¦s¦b¡A«hµø»Ý­n
²£¥Í¸Ó¸ô®|¡A¨Ã©I¥s mktextfm ¨Ó²£¥Í¦r«¬ÀÉ¡A mktextfm «h·|¶i¤@¨B©I¥s mf µ{¦¡¨Ó
¤u§@¡C

·í .dvi ÀÉ¥X¨Ó«á¡A§Ú­Ì¥i¥H¥Î xdvi ¨Ó°µ¹wµø¡A³o®É­Ô´N»Ý­n .pk ªº¦r«¬¡A¦¹¬°
ÂI°}¦r«¬¡A´N»P¹ê»Ú©Ò»Ýªº¦r«¬¤j¤p¦³Ãö¡C¦P¼Ëªº¡A xdvi ·|¥ý¨ì 
$TEXMF/fonts/pk/..../ ¬Ý¬Ý¸Ó¦r«¬¬O§_¤w¦s¦b¡A§ä¤£¨ì¥¦´N·|¥h©I¥s
mktexpk ¨Ó°µ¥X¦r«¬¡Cmktexpk ªº¤u§@¾÷¨î»P mktextfm §¹¥þ¤@¼Ë¡A©Ò¥H´N¤£¦A­«ÂСC
·íµM¡A§Ú­Ì¤]¥i¥H¥Î dvips ¨Ó²£¥Í PostScript ªº¤å¥óÀÉ¡A¦b³oùئP¼Ë­n¨Ï¥Î .pk 
ªº¦r«¬¡A¤]¬O¥Î mktexpk ¨Ó°µ¡C

´N¥H¤Wªº»¡©ú¡A§Ú­Ì¥i¥Hª¾¹D¡A­Y­n¥Î CJK ¨Ó²£¥Í¤¤¤å¤å¥ó¡A«h»Ý­n¨ã³Æ¥H¤U±ø¥ó:

1. ¥Î¨Ó©w¸q¤¤¤å¤å¥ó®æ¦¡ªº texinput style ÀÉ¡C

2. ¤¤¤å¦r«¬ .tfm ¥H¤Î .pk ¡C

¨ä¤¤²Ä¤@­Ó±ø¥ó«Ü®e©ö¡A¤]´N¬O§Ú¦b¤W¤@¸`ªº¡u¦w¸Ë¨BÆJ¡v¤¤ªº²Ä¤G¨B©Ò´£¨ìªº¡C°£
¦¹¤§¥~¡A§Ú­ÌÁٻݭn¤@­Ó bg5conv ªºµ{¦¡¡A¥¦­t³dŪ¤J¤¤¤å .tex ­ì©lÀÉ¡A¸g½s½X
«áÂন .cjk ½s¿é¥X¡AµM«á¤~¥æµ¹ latex ¶i¦æ²£¥Í .dvi Àɪº°Ê§@¡C

¤ñ¸û³Â·Ðªº¬O¦r«¬ªº³¡¤À¡C´N .tfm ¦r«¬¦Ó¨¥¡A¦b¹L¥h¦w¸Ë CJK ®É¡A§Ú­Ì¥i¯à¤£·|
¹w¥ý±N©Ò¦³»Ý­nªº .tfm ¹w¥ý°µ¥X¨Ó¡A¦Ó¬O±Ä¥Î½u¤W²£¥Íªº¤è¦¡¡A³o®É§Ú­Ì»Ý­n­×
§ï mktextfm, ¥H«K¦b»Ý­n®É©I¥s ttf2pk ¤§Ãþªºµ{¦¡¦Û TTF ¦r«¬°µ¥X .tfm ¦r«¬¡C
¦ý²{¦b§Ú­Ì¨Ï¥Î·sª©ªº ttf2pk package, ¨ä ttf2tfm µ{¦¡¥i¥H«Ü®e©ö¦a±N©Ò¦³ªº
.tfm ¦r«¬²£¥Í¥X¨Ó¡A¨Ã¹w¥ý¦w¸Ë¨ì¥¿½Tªº¥Ø¿ý¤¤¡A¦p¦¹§Ú­Ì´N¤£»Ý­n¥h­×§ï mktextfm
¤F¡C¦Ó³o´N¬O¤W¤@¸`¡u¦w¸Ë¨BÆJ¡v¤¤ªº²Ä 9 ¨B©Ò°µªº¤u§@¡A¨ä©R¥Oªº·N¸q¬°:

    ttf2tfm <TTF filename> -P <platform ID> -E <encoding ID> <TFM filename>

¨ä¤¤ <TTF filename> ÀɦW®æ¦¡¬° <name>XX.tfm, <name> ¬O¦r«¬¦WºÙ¡A XX ¬O¤@­Ó
¼Æ¦r¡A¥Nªí¤F¸Ó¦r«¬ encoding ªº§Ç¸¹¡A¨Ò¦p: moekai03.tfm ¡C¹ï©ó¤@®M§¹¾ãªº
¦r«¬¡A¨ä§Ç¸¹¥²¶·¨¬¥H¥]§t©Ò¦³ªº¤¤¤å¦r¡A¥H Big5 ½X¬°¨Ò¡A¨ä§¹¾ãªº§Ç¸¹¬O±q 01
¨ì 58, ¤]´N¬O¥²¶·²£¥Í 58 ­Ó¦r«¬ÀÉ¡C¦b·sª©ªº ttf2tfm ¤¤¡A±z¤£»Ý­n©I¥s ttf2tfm
58 ¦¸¡Aª`·N¨ì¦b¦w¸Ë¨BÆJ¤¤¡A <TFM filename> ³o¤@­Ó°Ñ¼Æ¬O

	moekai@Big5@

¨ä¤¤ moekai §Y¬° <name>, ¦Ó @Big5@ ¬O«ü§Ç¸¹ªº³¡¤À¡A¦b³oùجO¥Î¤@­Ó
Big5.sfd ³o­ÓÀɨӥN´À (µ{¦¡·|¦Û°Ê¥[¤J .sfd ³o­ÓªþÀɦW) ¡Aª`·N¨ì¦b¡u¦w¸Ë
¨BÆJ¡v¤¤ªº²Ä 8 ¨B§Ú­Ì¤w±N³o­ÓÀɮ׫þ¨ì¤F¾A·í¦ì¸m¡A¦Ó¸ÓÀÉ´N°O¿ý¤F Big5 ½X¦r
«¬©Ò¦³§Ç¸¹µ¥¬ÛÃö¸ê°T¡A ttf2tfm ¥i¥Hª½±µ°Ñ¦Ò³o­ÓÀɪº¤º®e±N©Ò¦³ªº¦r«¬¥þ³¡
°µ¥X¨Ó¡C

¦b ttf2tfm ¤u§@§¹¦¨¤§«á¡A¥¦·|¦L¥X¤@¦æ°T®§ (¨£¡u¦w¸Ë¨BÆJ¡v²Ä 9 ¨B)¡A³o¤@
¦æ¬Oµ¹ ttf2pk °Ñ¦Ò¥Îªº¡A¥²¶·¼g¤J ttf2pk ±MÄݪº³]©wÀÉ ttfonts.map ¤¤¡C³Ì
«á¡A§Ú­Ì¦A±N©Ò¦³ªº .tfm ¦r«¬²¾¦Ü¾A·í¥Ø¿ý¡A§Y§¹¦¨¤F .tfm ¦r«¬ªº³¡¤À¡C

¹ï©ó .pk ¦r«¬¡A¥Ñ©ó³oùØÁÙ²o¯A¤F¤£¦Pªº¦r«¬¤j¤p¦³¤£¦PªºÀÉ¡A§Ú­ÌµLªk¹w¥ýª¾
¹D»Ý­n¨º¨Ç¤j¤pªº¦r«¬¡A¦]¦¹¦b¦¹§Ú­Ì±Ä¥Î¤F½u¤W²£¥Íªº¤è¦¡¡A»Ý­n®É¤~²£¥Í pk
¦r«¬¡C©ó¬O¡A§Ú­Ì¥²¶·­×§ï mktexpk¡A¦b»Ý­n¤¤¤å¦r«¬®É©I¥s ttf2pk ¦Û TTF ¦r
«¬±N©Ò»Ýªº¦r«¬°µ¥X¨Ó (¨£¡u¦w¸Ë¨BÆJ¡v²Ä 11 ¨B)¡C

pk ¦r«¬ÀɦWªº®æ¦¡¦p¤U:

	<name>XX.<SSSS>pk

¨ä¤¤ <name> ¬O¦r«¬¦W¡A XX ¬O encoding §Ç¸¹¡A <SSSS> §Y¬°¸Ó¦r«¬ªº¤j¤p (dpi)¡C

ÁÙ¦³¤@ÂI¡A¥Ñ©ó·sª©ªº ttf2pk ¤w¯à¨Ï¥Î kpathsea lib ¨Ó·j´M¥¦©Ò»ÝªºÀɮסA¥]
¬A¦r«¬ÀÉ¥H¤Î³]©wÀÉ¡A¦Ó³]©wÀɪº³¡¤À§Ú­Ì´N¥²¶·±N¥¦ªº¦ì¸m¼g¦b 
/etc/texmf/texmf.cnf ¤¤¡A¨Ã¥B­n¶] mktexlsr ©Î texconfig «á (¨£¡u¦w¸Ë¨BÆJ¡v
ªº²Ä 8 ¨B»P²Ä 10 ¨B)¡A¦p¦¹ kpathsea lib ¤~¯à§ä¨ì³]©wÀɪº¦ì¸m¡C


ºî¤W©Ò­z¡A¥H¤U§Ú´y­z¤@¤U¾ã­Ó LaTeX/CJK ªº compile ¹Lµ{¡A°µ¬°Á`µ²¡C


1. °õ¦æ bg5latex, ³o¬O¤@­Ó script, ¥¦©I¥s bg5conv Ū¤J .tex ­ì©lÀÉ¡A¨ÃÂà
   ¦¨½s½X«áªº .cjk ÀÉ¡C

2. bg5latex ±µµÛ©I¥s latex, Ū¤J .cjk ÀÉ¡A¦b§P©w¥¦»Ý­n CJK package ®É¡A
   ¦p:

	\usepackage{CJK}
	\begin{CJK*}{Bg5}{kai}

   «KŪ¤J¤@¨t¦Cªº CJK texinput style ÀÉ¡A¨Ã¸ò¾Ú Bg5, kai, Ū¨ú 
   .../Bg5/c00kai.fd ³o­Ó¦r«¬©w¸qÀÉ¡C

3. ®Ú¾Ú c00kai.fd Àɪº©w¸q¡A latex ª¾¹D¤¤¤åªº³¡¤À»Ý­n moe_kai ¦r«¬¡C©ó¬O¡A
   ¦b²£¥Í .dvi Àɪº¹Lµ{¤¤¡A¥¦®Ú¾Ú special.map Àɪº¤º®e¡A¦b¾A·íªº¸ô®|¤¤´M§ä
   ©Ò»Ýªº .tfm ÀÉ¡A­Y§ä¤£¨ì«h©I¥s mktextfm ¨Ó²£¥Í¥¦¡C¥Ñ©ó¨Æ¥ý§Ú­Ì¤w¦w¸Ë¦n
   ©Ò¦³ªº .tfm ¦r«¬¡A¦]¦¹³o¤@¨B¤£»Ý­n©I¥s mktextfm §Y¥i§¹¦¨¡C

4. .dvi ÀÉ¥X¨Ó«á¡A°²³]§Ú­Ì­n¥Î dvips ¨Ó²£¥Í .ps ÀÉ¡A«h dvips ¦bµo²{»Ý­n
   moekai ¦r«¬®É¡A·|¸ò¾Ú special.map ªº¤º®e¡A¨ì¾A·íªº¸ô®|¥h´M§ä moekai*pk
   ÀÉ¡C

5. ­Y§ä¤£¨ì¡A«h¥¦·|©I¥s mktexpk ¨Ó²£¥Í¦r«¬ÀÉ¡C­×§ï¹Lªº mktexpk ¦bµo²{©Ò»Ý
   ²£¥Íªº¦r«¬¬O moekai ®É¡A«K·|©I¥s ttf2pk ¨Ó¤u§@¡C

6. ttf2pk ­º¥ý³z¹L kpathsea lib, ÂÇ¥Ñ /etc/texmf/texmf.cnf ¤¤ªº³]©w§ä¨ì¨ä
   ³]©wÀÉ ttfonts.map ªº¦ì¸m¡AŪ¤J³]©wÀÉ«á¡A®Ú¾Ú moekai ¨º¤@¦æ¡A¥¦ª¾¹D¤F:

   a. ©Ò»Ý­nªº¦r«¬¼Ëª©¬° $TEXMFLOCAL/fonts/truetype/moe_kai.ttf ¡C

   b. ¸Ó¦r«¬ªº encoding §Ç¸¹¸ê®Æ¦s©ñ¦b»P ttfonts.map ¬Û¦P¥Ø¿ý¤Uªº Big5.sfd
      Àɤ¤¡C

   c. ¨ä¥L¦p Platform ID »P Encoding ID ªº¸ê°T¡C

   ttf2pk §Y§Q¥Î³o¨Ç¸ê°T¡A±N©Ò»Ýªº moekai*pk ÀÉ°µ¥X¨Ó¡A¨Ã¥æ¥Ñ mktexpk ±N¸Ó
   ÀÉ©ñ¨ì¥¿½Tªº¸ô®|¤U¡A¥H³Æ¤é«á­«½Æ§Q¥Î¡C

7. §¹¦¨¡C




==> cjk-4.8.5/doc/cjk-enc.txt <==
This is the file cjk-enc.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

cjk-enc.el
----------

Mule, the multilingual Emacs, is one of the most powerful editors available
for Unix systems like Linux. It is capable to edit and display texts which
are, among other scripts, written in various CJK languages; as an example
you can have traditional and simplified Chinese at the same time. Mule is
distributed under the GNU Public License; it is now integrated into the
source code emacs 20.

The CJK package enables LaTeX to do the same (with some restrictions, see
below), but the interface is different. Mule uses additional bits internally
to store the encoding of a character, whereas the CJK package needs \CJKenc
macros to select encodings.

Now enters cjk-enc.el . This small output filter for Mule (written in Lisp)
converts text as entered in Mule into a form TeX can understand. Double-byte
encodings which can be processed by CJK are usually converted into EUC form
preceded by \CJKenc{...} macros, single-byte encodings (Latin-1, etc.) into
equivalent LaTeX 2e macros (e.g., Latin-1 character 0xC4 (umlaut A) into
\"A). Some of these macros are undefined by default in standard LaTeX 2e
because CM or EC fonts have no characters for it. Vietnamese, Cyrillic
scripts, Modern Greek, and Thai are also supported (see below).

cjk-enc.el comes in two versions.

  .  An old version for Mule 2.3 with limited capabilities since it is no
     longer supported (but updated if necessary).

  .  A new version with enhanced commands which works with emacs versions
     >= 20.3 and xemacs versions >= 21.1 (the latter without Thai support).

Support for emacs versions < 20.3 has been dropped. Please upgrade. In the
following, `Mule' is used for all emacs flavours.


Installation
------------

To load cjk-enc.el into Mule, put the following line into your .emacs file:

    (load-library "cjk-enc")

this assumes that cjk-enc.el is in a directory searched by Mule. A good
place for it is the site-lisp subdirectory (e.g.,
/usr/local/share/emacs/site-lisp).

After loading, a new (output) encoding scheme is defined: `*cjk-coding*'.
[This is called `cjk-coding' under emacs 20---Please note further that the
 prefix for Mule commands has changed to `C-x RET' for emacs 20 instead of
 `C-x C-k'.]

Note: `*cjk-coding*' (`cjk-coding') can't be used to save documents! It
      is intended only to create the *.cjk file which is then directly
      processed by LaTeX.


Usage (LaTeX 2e part)
---------------------

A sample of a multilingual document (muletest.{tex,cjk,dvi,pdf}) can be
found in the examples subdirectory (only the TEX file is in the src package
of CJK, the other files are in the doc package).

European languages based on the Latin script:

    Simply write your documents! Characters like `u umlaut' or `c hacek' are
    converted into LaTeX 2e macros. You don't need to write "u or something
    else (nevertheless it's possible). It is recommended to use LaTeX 2e's
    T1 font encoding scheme to have a) most of the European diacritics
    available and b) correct hyphenation for accented characters.

    The lower half of JIS X 0201 is treated similarly.

    Note that the default CM fonts of LaTeX are OT1 encoded. You should
    rather use the EC fonts which are based on T1 (or virtual T1 fonts
    mapped onto OT1).

    For correct hyphenation you still have to change languages, thus a
    system like Babel should be used additionally.

CJK languages:

    Don't start a CJK (or CJK*) environment! cjk-enc.el does this
    automatically for you at the `\begin{document}' command. It also inserts
    \CJKspace and \CJKnospace commands (\CJKspace for Korean, \CJKnospace
    for all other CJK scripts; but see the section `Problems' below also).

    In CJK.enc the default font family for all encodings is `song' (except
    for Korean Hangul where it is `mj'). Two commands are available to
    change the CJK font encoding and family in combination with cjk-enc.el
    (see CJK.txt and commands.txt for a detailed description):

        \CJKencfamily[<fontencoding>]{<encoding>}{<family>}
            Change family for a certain encoding (and fontencoding).

        \CJKfontenc{<encoding>}{<fontencoding>} 
             Change fontencoding for a certain encoding.

    The second command is primarily for users who use Japanese DNP fonts
    (see the Japanese documentation subdirectory for further details) or
    Korean HLaTeX fonts.

    For the upper half of JIS X 0201 encoding, the katakana range of the
    SJIS encoding of the CJK package is used.

Vietnamese:

    Vietnamese uses accented characters not contained in EC or CM fonts. To
    assure proper kerning you must explicitly activate T5 font encoding
    (this can't be done automatically) to access a Vietnamese font.

    The VnTeX bundle contains Vietnamese fonts and support files; it also
    defines T5 encoding. It is available from http://vntex.sf.net.
    (Note that the now obsolete vncmr package is no longer supported.)

Russian and other languages using the cyrillic script:

    Cyrillic LaTeX encodings (T2A, T2B, T2C, and X2) are now supported
    within the LaTeX 2e distribution (starting with version 1998/12/01).
    Cyrillic fonts and auxiliary files supporting these encodings are
    available at CTAN from fonts/cyrillic and macros/latex/contrib/t2); most
    TeX distributions already come with Cyrillic fonts installed.

    The current implemention needs a lot of temporary disk space for
    Cyrillic scripts (e.g., a 100 kByte document written only with Cyrillic
    letters has an intermediate output file of about 800 kByte). On the
    other hand, it is still possible to recognize the Cyrillic characters
    name macros in the log file in case of error messages---if I used the
    shortest possible representation, only numbers would be visible, and the
    size of the intermediate output file would still have 500 kByte...

    You must explicitly activate one of the T2* (or X2) encodings for
    Cyrillic. Russian needs T2A.

Greek:

    You must use the LGR encoding and fonts as defined in the Babel package:
    ISO-8859-7 characters are mapped back to ASCII characters which are then
    displayed as Greek characters, using the ligature mechanism extensively.

Thai:

    It is implemented only in the emacs 20.3 version of cjk-enc.el. Instead
    of using an external program, Ken'ichi Handa has written thai-word.el
    which implements the word-breaking algorithm in Lisp, based on the the
    C-TTeX package version 1.15 written by Vuthichai Ampornaramveth
    <vuthi@ctrl.titech.ac.jp>. `thai.sty' is still very rudimentary---any
    improvements are welcome.

    The used encoding is C90 (this is the only case where you have to
    specify a `C' encoding directly, either by using the `thaicjk' language
    for Babel or by saying `\DeclareFontEncoding{C90}{}{}' in the preamble);
    the default fonts specified in c90gar.fd and c90nrsr.fd are taken from
    the thailatex package, which can be found at

      http://linux.thai.net/plone/TLWG/thailatex

    You should use version 0.3.5.1 or newer. Note that this package is not
    compatible with CJK; neither its metric files nor its LaTeX support
    files should be used. Please read the file thaifont.txt for details how
    to install the fonts.

    Whitespace between Thai characters are always respected; newlines
    together with trailing and leading whitespace are not by default. Use
    \Thaispace to make trailing and leading whitespace respected also (the
    opposite command is \Thainospace). Note that the space width of the Thai
    font (which is usually larger than for a Roman font) is used for
    whitespace between Thai words:

      Thai Thai
      Thai

    is approximately translated to

      {\thaifont Thai Thai\nospaces
       Thai}

    (if \Thainospace is active), whereas

      Thai\ Thai\
      Thai

    is approximately translated to

     {\thaifont Thai}{\romanfont\ }{\thaifont Thai}{\romanfont\ }
     {\thaifont Thai}

    To improve appearance, \Thaiglue (which is defined in MULEenc.sty) is
    used as intercharacter glue; this value can be modified similarly to
    \CJKglue.


Usage (Mule part)
-----------------

Simply load your document into Mule and call cjk-write-file (which is
defined in cjk-enc.el) to create a preprocessed file. For most files this
file's name is formed by replacing the extension with `.cjk'. However,
BibTeX files are given the extension `-cjk.bib' because the BibTeX program
requires `.bib' as the extension. This also avoids conflicts with the CJK
file produced by a LaTeX file by the same name. Because of this you should
use the command \CJKbibliography{foo} in your LaTeX source file (which
finally expands to foo-cjk.bib). A similar macro is \CJKinclude{bar} which
expands to `bar.cjk' instead of bar.tex. Finally, you can say
\CJKinput{foo.bar} to input file `foo.bar'; if the file name has no
extension, `cjk' is appended: \CJKinput{foo} loads `foo.cjk'.

cjk-write-file is the only user function provided by cjk-enc.el for
Mule 2.3.

If you want to process a file which includes some other files, use the
function cjk-write-all-files in combination with \CJKinclude, \CJKinput, and
\CJKbibliography. If used interactively, you have to supply a file name
which is then scanned for occurrences of \CJKinclude, \CJKinput, and
\CJKbibliography; all files found plus the master file are converted.

Example:

  `a.tex' contains:

    \CJKenc{Bg5}
    Chinese text

  `b.tex' contains:

    \CJKenc{JIS}
    Japanese text

  `c.tex' contains:

    \CJKenc{UTF8}
    Some Unicode text

  `master.tex' can now include the files as follows:

    Some Korean text

    \CJKinput{a}
    \input{b}
    \input{c}

  Calling cjk-write-all-files automatically converts `master.tex' and
  `a.tex'.

The functions batch-cjk-write-file and batch-force-write-file are intended
to be used in Makefiles; please read the function documentation for more
details.

It is recommended that you assign cjk-write-file or cjk-write-all-files to a
key (e.g., with global-set-key) in your `.emacs' configuration file.


Unicode encoding
................

Note that the forthcoming Emacs 22 has no native Unicode support. Instead,
Unicode encoded date is mapped onto the internal character sets of Emacs;
this process heavily depends on the selected (Emacs) language environment.
For example, if you select `Chinese-BIG5', Emacs first tries to map Unicode
characters to Big 5. If that fails, it tries the GB 2312 character set, then
KS X 1001, and so on. To get typographically satisfying output you would
need identical font shapes for different CJK encodings, a very unlikely
situation.

For this reason it is strongly recommended to *not* use data files encoded
in UTF-8 with cjk-enc.el. Instead, UTF-8 should be directly handled by a CJK
environment (i.e., `\begin{CJK}{UTF8}{...}').


Usage with AUC TeX
------------------

Append the data between >>> and <<< to your .emacs file to have special CJK
support within AUC TeX:


>>>

  (defun TeX-run-CJK-LaTeX (name command file)
    "Create a process for NAME using COMMAND to format FILE with CJK/LaTeX."

; use next code line for Mule instead of the (balanced) expression
; containing `cjk-write-all-files'
; -- no multifile document support!
;   (cjk-write-file)

    (cjk-write-all-files (concat (TeX-master-directory)
                                 (file-name-nondirectory file)
                                 ".tex"))
    (TeX-run-LaTeX name command file))

  ;; replace the error source file `*.cjk' with `*.tex' (and `*-cjk.bib'
  ;; with `*.bib'), then C-c ` can be used as usual.

  (add-hook 'TeX-translate-location-hook
            '(lambda ()
               (if (string-match "\\(.*\\)\.cjk$" file)
                   (setq file
                         (concat
                           (substring file
                                      (match-beginning 1)
                                      (match-end 1))
                           ".tex"))
                 (if (string-match "\\(.*\\)-cjk\.bib$" file)
                     (setq file
                           (concat
                             (substring file
                                        (match-beginning 1)
                                        (match-end 1))
                             ".bib"))))))

  (require 'tex)
  (add-to-list 'TeX-command-list  
    '("CJKLaTeX" "%l '\\nonstopmode\\input{%s.cjk}'" TeX-run-CJK-LaTeX nil t))

<<<


To process a CJK document with AUC TeX use C-c C-c on your LaTeX source file
and select CJKLaTeX as the formatting command. It also works with multiple
files; only modified files are converted (again).

Note that only the master file is processed with cjk-enc and scanned for
\CJKinclude and \CJKinput!

If you mainly write text in Japanese or Chinese, consider the use of
cjkspace.el or cjktilde.el for inserting a tilde character (which has been
redefined to a shibuaki space) if you hit the space key. Please read the
documentation in the two files for differences. cjkspace.el works with
AUC TeX only, cjktilde.el works in every mode.

In case you use an Emacs input method (quail) for your Asian language
(contrary to an external input method provided by the operating system), you
can add `rules' with the following code added to your .emacs file; the
special space handling is then active only when the corresponding input
method is active too.

  (add-hook 'quail-activate-hook
            (function
             (lambda () 
               (if (equal (quail-name) "chinese-py-punct-b5")
                   (progn
                     (quail-defrule " " "~")
                     (quail-defrule "  " " "))))))

Replace `chinese-py-punct-b5' with your favourite input encoding. In case
you use more than one input method, repeat the above lisp code for each
method.


Technical notes
---------------

cjk-enc.el loads MULEenc.sty or CJK.sty in the first output line which
contains all needed definitions for LaTeX 2e.

To assure working in verbatim environments, \CJKenc and the LaTeX 2e macros
are not output directly. The active character 0x7F is used to output
\CJKenc, \CJKspace, Latin characters, etc.

CNS 1-CNS 7 and JIS2 encoded characters are output as \CJKchar macros. The
reason for this choice is the infrequency of CNS and JIS2 characters in
normal text. Since \CJKchar does not select a new binding this macro is
executed faster for single CNS and JIS2 characters.


Problems and Tips
-----------------

. cjk-enc.el starts a CJK environment only if it finds at least one CJK
  character in the master file; this character can appear in a comment also.
  Example:

    % some Chinese text in this comment
    \CJKinput{a}
    \CJKbibliography{b}

. If you need some CJK processing in the preamble you must start a CJK
  environment there manually because cjk-enc.el uses the \AtBeginDocument
  hook for its commands. This interferes with the \CJKspace/\CJKnospace
  insertion mechanism of cjk-enc.el because the Lisp code always assumes a
  single, global CJK environment. A similar problem exists if you start a
  new language in a comment. To overcome this, simply insert a \CJKspace or
  \CJKnospace command (whatever appropriate) right after the
  `\begin{document}' macro to synchronize again with cjk-enc.el .

  Example:

    \documentclass{article}

    \begin{CJK*}{}{}
      some Japanese macro stuff
    \end{CJK*}

    \begin{document}
    \CJKnospace
    more Japanese text
    ...

. Another consequence of the \CJKspace/\CJKnospace insertion mechanism of
  cjk-enc.el is that in cases like

    Latin_text Chinese_text\ Latin_text

  you can't omit the final `\ ' after the Chinese phrase---only for Korean
  words it is not necessary to use a (protected) space.

. Usually, Emacs can automatically recognize the encoding of a given file
  (e.g., using a language environment or setting `file-coding-system-alist';
  please read the chapter `Recognizing Coding Systems' in the emacs info
  files for further details). But sometimes this fails (e.g., to find out
  whether a text is in latin-1 or in, say, latin-3 is impossible), and you
  have to use a file variable to define the encoding.

  Here an example how to specify `Big 5' encoding for a TeX input file (the
  following lines are to be inserted at the very end):

    % Local Variables:
    % coding: big5
    % End:

  If AUCTeX already has created local variables like `TeX-master', simply
  add the line `coding: big5' and you are done.

. Another useful local variable for AUCTeX is `TeX-command-default':

    % Local Variables:
    % TeX-command-default: "CJKLaTeX"
    % End:

  selects `CJKLaTeX' as the default command if you type `C-c C-c'.


---End of cjk-enc.txt---


==> cjk-4.8.5/doc/commands.txt <==
This is the file commands.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

Here is a list of all commands of CJK.


\begin{CJK}[<fontencoding>]{<encoding>}{<family>}
...
\end{CJK}

        This starts a CJK environment.

        Possible values for <encoding> are:
            `Bg5', `Bg5+', `GB', `GBt', `GBK', `JIS', `SJIS', `KS', `UTF8',
            `EUC-TW', `EUC-JP'.

            [`CNS1'-`CNS7', `CEFX', `CEFY' are also possible but make no
             sense. These are used with CEF and Mule. The same holds for
             `JIS2'.]

        Possible values for <fontencoding> are:
            `' (empty, the default), `pmC' (for Bg5, GB, GBt, JIS, KS),
            `dnp' (for JIS and SJIS), `wn' (for JIS), `HL' (for KS).

        Possible values for <family> are defined in the FD files which must
        be configured for the available fonts. If empty, the default value
        (`mj' for KS encoding, `song' for the rest) is used.

        Families can be changed with \CJKencfamily on a per-encoding base
        and with \CJKfamily for all encodings. \CJKfamily overrides
        \CJKencfamily; to have \CJKencfamily active you must assure that the
        `family' parameter of the CJK environment is empty or that
        \CJKfamily is defined as empty (inside the environment).

        Font encodings can be changed on a per-encoding base with
        \CJKfontenc; \CJKenc always uses the specified font encoding.

        The hook \CJKhook is called on initializing the environment (used
        by cjk-enc.el and VTeX, for example).

        Newlines and spaces after a CJK character are retained. If you want
        to suppress a newline, finish the line with `%'.

        See also \CJKspace and \CJKnospace.


\begin{CJK*}[<fontencoding>]{<encoding>}{<family>}
...
\end{CJK*}

        The same as the CJK environment except that newlines and spaces
        after a CJK character are swallowed. If you want a space after a CJK
        character you must protect it (e.g., use `\ ').

        See also \CJKspace and \CJKnospace.


Text containing CJK characters should start with a fresh line (in the source
file, not in the output) after activating a CJK environment because TeX has
already read in the characters of the current line as non-active characters.

You can stack CJK environments (i.e., saying \begin{CJK}...\end{CJK} again
inside of a CJK environment) if you have not set the `global' package
option, but it is possible that TeX's `save size' overflows. Use \CJKenc,
\CJKfontenc, \CJKfamily, and \CJKencfamily instead. See CJK.txt for CJK
package options which modify the scope of the CJK environment.

To have different encodings/families on the same input line you must use
\CJKenc, \CJKfontenc, \CJKfamily, and/or \CJKencfamily.

If you use cjk-enc.el, you should NOT open a CJK (or CJK*) environment! It
is done automatically. See cjk-enc.txt for details.


==============================================================================


The following commands are defined (or make sense) only inside of a CJK or
CJK* environment (except \CJKbold, \CJKnormal, \CJKencfamily, \CJKfontenc,
\CJKverbatim, \CJKhangul, \CJKhanja, \CJKhwkatakana, \CJKnohwkatakana,
\CJKaddEncHook, \CJKtolerance, \CJKboldshift).


\CJKcaption{<caption>}  Load <caption>.cpx, a language/encoding specific
                        caption file. You need the SCRIPT style files of the
                        koma-script package to fully use them (see CJK.txt
                        for details).

                        <caption>.cpx is a preprocessed version of
                        <caption>.cap.

        Example:

                \begin{CJK*}{Bg5}{song}
                \CJKcaption{Bg5}
                ...
                \end{CJK*}


\CJKchar[<enc>]{<byte1>}{<byte2>}
                        Insert a CJK character literally. <byte1> and
                        <byte2> are the first and second byte of the CJK
                        character (in the selected encoding), the optional
                        parameter selects the encoding. You can use decimal,
                        hexadecimal, or octal notation. <byte1> and <byte2>
                        can be both in 7bit or 8bit (GL or GR)
                        representation.

                        To select Unicode characters you must specify `UTF8'
                        encoding (but enter real Unicode values). If the
                        Unicode value is greater than U+FFFF, put the first
                        two bytes into the first argument, and the third byte
                        into the second one.


        Examples:

                \CJKchar[Bg5]{217}{223}
                \CJKchar[CNS1]{"57}{"4C}
                \CJKchar[UTF8]{"02D9}{"04F}


\CJKenc{<encoding>}     Change encoding. Contrary to \begin{CJK}{...}{...}
                        it is not necessary to start a new line after
                        \CJKenc. This command always uses the font encoding
                        selected with \CJKfontenc.

                        \CJKenc acts globally if the `global' option is set.

                        See fonts.txt for a mapping table between CJK
                        encoding names and the names of the FD files
                        finally used.

                        Use the macro \CJKaddEncHook to add commands which
                        should be executed when a certain encoding is
                        selected.
                        

\CJKfamily{<family>}    Change family for all encodings. This command
                        overrides \CJKencfamily; to reactivate \CJKencfamily
                        say `\CJKfamily{}'.

                        \CJKfamily acts globally if the `global' option is
                        set.


\CJKencfamily[<fontencoding>]{<encoding>}{<family>}
                        Change family for a certain encoding (and
                        font encoding). Can be overridden with \CJKfamily.

                        The possible values of <family> are defined in the
                        encoding specific FD files.

                        This command makes sense outside of a CJK
                        environment; it acts globally if the `global' option
                        is set.


\CJKfontenc{<encoding>}{<fontencoding>} 
                        Change font encoding for a certain encoding. If you
                        select an encoding with \CJKenc, the font encoding
                        specified with \CJKfontenc for this encoding is
                        chosen.

                        This command makes sense outside of a CJK
                        environment; it acts globally if the `global' option
                        is set.

        Example:

            \CJKencfamily{GBt}{hei}
            \CJKfontenc{JIS}{dnp}

            \begin{CJK*}{Bg5}{fs}                   %   this is equal to
                                                    %   \begin{CJK*}{}{}
                                                    %   \CJKenc{Bg5}
                                                    %   \CJKfamily{fs}

            ... Text in Bg5 fangsong ...            %   c00fs.fd used
            \CJKenc{GB} ... Text in GB fangsong ... %   c10fs.fd used
            \CJKfamily{kai} ... Text in GB kai ...  %   c10kai.fd used
            \CJKenc{JIS} ... Text in JISdnp kai ... %   c42kai.fd used
            \CJKfamily{}%
            \CJKenc{GBt} ... Text in GBt hei ...    %   c20hei.fd used
            \end{CJK*}


\CJKindent              The `classical' indentation for CJK documents is
                        exactly two ideographic spaces. \CJKindent sets
                        the paragraph indentation to this value, using
                        \parindent and the currently active CJK font.


\CJKkern                To prevent a line break before a CJK character, say
                        \CJKkern. This command suppresses the insertion of
                        \CJKglue before the CJK character.


\CJKglue                If you get overfull \hbox'es caused by CJK
                        characters, try to increase \CJKglue. The default
                        definition is

                \newcommand{\CJKglue}{\hskip 0pt plus 0.08\baselineskip}  .

                        \CJKglue is inserted by CJK between Chinese
                        characters (punctuation characters as defined in the
                        punctuation tables use an unbreakable glue; see
                        CJK.enc). You should separate non-Chinese text from
                        CJK characters with spaces to enable hyphenation. Or
                        you can say \CJKtilde.


\CJKtilde               This command changes the definition of the active
                        `~' character from an unbreakable space to

                \def~{\hspace{0.25em plus 0.125em minus 0.08em}}        .


\nbs                    The original meaning of `~' is preserved within \nbs,
                        a shorthand for the LaTeX command \nobreakspace.
\standardtilde          To return to the original definition of `~' use this
                        command.


\CJKspace
\CJKnospace             Switch from CJK to CJK* `mode' (\CJKnospace) or
                        vice versa (\CJKspace).


\CJKverbatim            If the `verbatim' package is loaded it is possible
                        to improve the output automatically, namely, to
                        avoid breaking of overfull lines in a verbatim
                        environment. This command installs a hook to
                        suppress insertion of glue between CJK and Thai
                        glyphs.


\CJKhanja
\CJKhangul              \CJKhanja deactivates the use of C61 font encoding
                        for hangul characters: All fonts used have C60 font
                        encoding. \CJKhangul is the opposite command. The
                        default is C61 for hangul.

                        Archaic hangul elements (KS 0xA4D5-0xA4FE) and the
                        character KS 0xA4D4 are only accessible if \CJKhanja
                        is active.

                        Both commands act globally if the `global' option is
                        set.

                        These commands make sense outside of a CJK
                        environment.


\CJKhwkatakana
\CJKnohwkatakana        \CJKnohwkatakana deactivates the use of the C49
                        font encoding and maps half-width katakana
                        characters to full-width glyphs instead.
                        \CJKhwkatakana (the default) is the opposite
                        command.

                        Both commands act globally if the `global' option is
                        set; they have only effect for SJIS input encoding.

                        These commands make sense outside of a CJK
                        environment.


\CJKtolerance           If you get overfull \hbox'es caused by KS
                        characters, try to increase \CJKtolerance. The
                        default definition is

                \newcommand{\CJKtolerance}{400}  .

                        Increasing \emergencystretch may help also.

                        This command makes sense outside of a CJK
                        environment.


\CJKuppercase           If Big 5, SJIS, Bg5+, or GBK characters are used
                        non-preprocessed, the LaTeX command \MakeUppercase
                        is disabled (otherwise wrong CJK characters would be
                        selected). In the unlikely case that you really need
                        \MakeUppercase, use \CJKuppercase instead.

                        This restriction does not exist for preprocessed CJK
                        files, i.e., files processed with Bg5conv, SJISconv,
                        CEF5conv, CEFSconv, extconv, or cjk-enc.el, thus
                        \CJKuppercase is not defined in these cases.

                        \CJKuppercase acts globally if the `global' option
                        is set.


\begin{Bg5text}
...
/end(Bg5text)

\begin{SJIStext}
...
/end(SJIStext)          Enable the use of Big 5/SJIS encoded characters
                        which contain `\', `{', and `}' as second bytes. See
                        CJK.txt for a complete discussion. You need these
                        environments only in rare cases where
                        bg5conv/sjisconv or cjk-enc.el can't be used.

\begin{Bg5+text}
...
/end(Bg5+text)

\begin{GBKtext}
...
/end(GBKtext)           Enable the use of Big 5+/GBK encoded characters
                        which contain `\', `{', and `}' as second bytes. See
                        CJK.txt for a complete discussion. You need these
                        environments only in rare cases where extconv can't
                        be used.


\Unicode{<byte1>}{<byte2>}
\Unicode{<byte1><byte2>}{<byte3>}
                        Insert a Unicode character literally. <byte1>,
                        <byte2>, and <byte3> are the first, second, and
                        third byte of the Unicode character. You can use
                        decimal, hexadecimal, or octal notation. This
                        command can only be used within UTF 8 encoding. In
                        all other encodings you must say
                        \CJKchar[UTF8]{<byte1>}{<byte2>} or
                        \CJKchar[UTF8]{<byte1><byte2>}{<byte3>} instead.


        Examples:

                \Unicode{"23}{"45}
                \Unicode{"25E}{"9A}

\CJKCJKchar
\CJKhangulchar
\CJKlatinchar           These commands control the handling of
                        intercharacter glue. Only defined for UTF8 encoding.
                        \CJKCJKchar selects CJK style (using \CJKglue),
                        \CJKhangulchar selects hangul style (using
                        \CJKtolerance) and \CJKlatinchar uses none. Default
                        is \CJKCJKchar.

                        Only 3-byte UTF-8 encoded characters (i.e., Unicode
                        characters in the range 0x800-0xFFFF) are affected;
                        two-byte encoded characters is handled as ordinary
                        characters (i.e., as if \CJKlatinchar were set).


\CJKbold
\CJKnormal              These commands set and unset the \ifCJK@bold@ flag.
                        If set, boldface is emulated.

                        Both commands are intended to appear in
                        \DeclareFontShape commands only (usually in FD
                        files); see fonts.txt for further details.


\CJKsymbol              The CJK package uses this command instead of \symbol
                        to print a CJK character; it honours the
                        \ifCJK@bold@ flag: if set, boldface is emulated by
                        printing the character three times with slight
                        horizontal offsets. There should be hardly a reason
                        to ever use this command explicitly.
\CJKsymbols             A similar command specific to HLaTeX font support.
                        It takes two characters which are then mapped to the
                        final glyph using TeX's ligature mechanism.


\CJKboldshift           The horizontal shift used for imitating bold fonts.
                        Redefine this macro if the default value of 0.015em
                        is not satisfying.

                        These commands make sense outside of a CJK
                        environment.


\CJKaddEncHook{<encoding>}{<body>}
                        This macro is primarily intended for packages. Use
                        it to append the code in <body> to a hook for
                        <encoding> which is executed each time <encoding> is
                        selected. For an example see CJKnumb.sty .


---End of commands.txt---


==> cjk-4.8.5/doc/dvidrv.txt <==
Using dvidrv.btm [emTeX for DOS and OS/2]
-------------------------------------------

This batch file does the same as mktexpk does; it is a replacement for
dvidrv.exe of emTeX which can handle ttf2pk, hbf2gf, and ps2pk additionally
(the ps2pk part is untested yet; it uses ps2pkmfj of the 4allTeX
distribution and was basically copied from a similar script, also part of
4allTeX).

First of all, create and install a set of TFM files as described in the
INSTALL file.

Then configure the following variables in dvidrv.btm:

    ps2pk       ... set it to `yes' if you want to use this program
    ttf2pk      ... ditto
    hbf2gf      ... ditto

    pkdir       ... the place where PK files created by ps2pk, ttf2pk,
                    or hbf2gf should go to. dvidrv.btm adds
                    `\modeless\XXXdpi' or `\modeless\dpiXXX' to this
                    string (depending on the variables `pre_dpi' and
                    `post_dpi')

    ttfonts     ... where the TrueType fonts files reside
    ttfcfg      ... where the auxiliary data files of ttf2pk reside

    hbfonts     ... where the HBF files reside
    hbfcfg      ... the place where the hbf2gf configuration files are

The last four variables in the above list support trailing `!' and `!!' for
recursive directory searching (see the file dvidrv.doc of the emTeX package
for details).

Alternatively, you can set these variables in the environment; please note
that no spaces are allowed before and after the equal sign, e.g.,

  set foo=bar

is OK, but

  set foo = bar

fails.

Rename dvidrv.exe to dvidrv.ori or something similar and copy dvidrv.btm to
a directory in the path.

Don't forget to update the DVIDRVFONTS and TEXTFM environment variables if
necessary.

Under OS/2 dvips calls mfjob or hbf2gf itself; under DOS it creates a batch
file which must be called afterwards.


---End of dvidrv.txt---


==> cjk-4.8.5/doc/fdxfiles.txt <==
This is the file fdxfiles.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).


Extended font definition files
==============================

The CJK package modifies LaTeX's font loading mechanism to input an extended
font definition file (with suffix `.fdx') immediately after a normal font
definition file (with suffix `.fd') has been loaded. A `.fdx' file is
optional. Here a list of useful commands---note that neither whitespace nor
linebreaks produce output while macros are defined in such files, which is
quite convenient.

Immediately after selecting the proper subfont for a given input character,
the CJK package tests whether a macro

  \<encoding>/<family>/<series>/<shape>/<plane>/<code>/<direction>

is defined. If it exists, it is executed instead of calling \CJKsymbol.

For halfwidth katakana, the macro is called

  \<encoding>/<family>/<series>/<shape>/<code>/<direction>

For fonts from HLaTeX the macro is called

  \<encoding>/<family>/<series>/<shape>/<byte1>/<byte2>/<direction>

For UTF-8, only characters in the range 0x800-0x10FFFF execute the test for
this macro.

<code>, <byte1> and <byte2> are decimal numbers; <direction> is either `v'
or `h'.

The following commands are intended for `.fdx' files:

o   For vertical writing, \CJKvdef should be used to (globally) define the
    macros described above. It always prepends `<encoding>/<family>/'.
    Example from c00bsmi.fdx:

      \CJKvdef{m/n/01/1}{\def\CJK@plane{v}\selectfont\CJKsymbol{4}}

    This defines macro `\C00/bsmi/m/n/01/1/v': If glyph 1 in subfont `01'
    (`bsmilp01' in this example) should be typeset, it is replaced with
    glyph 4 from subfont `v' (`bsmilpv').

    \CJKhdef is the equivalent for horizontal writing.

o   Another macro is \CJKvlet, performing a global \let. Example (again
    from c00bsmi.fdx):

      \CJKvlet{bx/n/01/1}{m/n/01/1}

    This makes `\C00/bsmi/bx/n/01/1/v' the same as `\C00/bsmi/m/n/01/1/v'.

    \CJKhlet is the equivalent for horizontal writing.

CJKvert.sty provides additional macros:

o   Glyphs which shouldn't be rotated are available with \CJKsymbolsimple.
    Here an example from c10gbsn.fdx:

      \CJKvdef{m/n/01/17}{\CJKsymbolsimple{17}}

    If glyph 17 in subfont `01' (`gbsnlp01') is requested, it is replaced
    with itself but unrotated.

o   Some correction parameters are available to position glyphs of a given
    font (i.e., all subfonts) while \CJKvert is active.

    \CJKvdef{norotate}{}

      The default of CJKvert.sty is to rotate all glyphs using the graphicx
      package. If `norotate' is present in a `.fdx' file, glyphs accessed
      with \CJKsymbol are not rotated. `fullheight', `height' and `offset'
      are used only if `norotate' is not set.

    \CJKvdef{fullheight}{<dimension>}

      If defined, it sets the full height (height plus depth) of all CJK
      glyphs accessed with \CJKsymbol to <dimension>. In most cases this
      value is 1em.

    \CJKvdef{height}{<dimension>}

      If defined, it defines the height of all CJK glyphs accessed with
      \CJKsymbol. Consequently, the depth is set to `fullheight - height'.
      For example, the AFM file for `bsmilp01' gives 879 PS units for the
      `Ascender' value. Since 1em is 1000 PS units, a proper value for
      the `height' parameter is 0.88em.

    \CJKvdef{offset}{<dimension>}

      If defined, shift the (rotated) glyphs accessed with \CJKsymbol
      vertically by <dimension>.

    \CJKvdef{simpleoffset}{<dimension>}

      If defined, shift all glyphs accessed with \CJKsymbolsimple vertically
      by <dimension>.

o   The `offset' parameter is available to position glyphs of a given
    font (i.e., all subfonts) while \CJKhorz is active.

    \CJKhdef{offset}{<dimension>}

      If defined (and \CJKhorz being active), shift the glyphs accessed
      with \CJKsymbol vertically by <dimension>.

---End of fdxfiles.txt---


==> cjk-4.8.5/doc/fonts.txt <==
This is the file fonts.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

The fonts
---------

This file describes how to set up CJK fonts inside of LaTeX 2e. For a
description how to install TrueType or bitmap fonts please refer to the
INSTALL file.


CJK.sty uses NFSS (New Font Selection Scheme, part of LaTeX 2e) which has
some advantages over the font selection offered with pmC (for plain TeX and
LaTeX 2.09):

    o   TeX fonts are loaded only on demand. This is especially useful with
        Asian logographs. If you have e.g., three Chinese characters in your
        text, pmC must load the whole Chinese font (about 85 TeX subfonts),
        whereas LaTeX 2e loads only three subfonts normally.

    o   As long as the limit of 256 TeX fonts is not exceeded, you can use
        as many CJK fonts as you like (e.g., simplified and traditional
        Chinese characters together with Japanese fonts in different sizes)
        ---pmC is limited to two sizes and can only have two CJK fonts at
        the same time.

        In the web2c TeX package (for Unix) you find a patch which allows
        the use of more than 256 TeX fonts (up to about 1000; this is a
        standard feature of web2c 7.2 and newer versions).

        Omega can use up to approx. 65000 fonts.

    o   You need not care about the right size of CJK fonts in footnotes,
        etc. They obey the NFSS (except encoding).

        Of course you must have access to CJK fonts.

        . Use pdftex and dvipdfmx which can handle TrueType fonts directly.
          It is very easy to set up dvipdfmx for handling CJK subfonts; with
          pdftex this is more complicated. See the file doc/pdf/HOWTO.txt
          for more information.

        . Use fontforge to convert TrueType fonts to PS subfonts. Such
          subfonts work with virtually all dvi drivers. The directory
          utils/subfonts contain some scripts which help in the conversion
          process.

        . Use hbf2gf for HBF pixel fonts to convert them to TFM and PK
          fonts.

        . Use ttf2pk (and ttf2tfm) to convert TrueType fonts to TFM and PK
          fonts.

If you chose one font per active character as with the pmC macros, you would
waste character space (256 characters per font are possible starting with
TeX 3). Therefore CJK.sty expects the whole CJK font split in TeX subfonts
with 256 characters each.

An example:

    GuoBiao-encoded simplified characters in song style at 12pt:
    ^               ^                        ^^            ^^

              first byte  second byte     TeX subfont  offset
              -----------------------------------------------
                 0xA1      0xA1-0xFE       gsso1201      0
                 0xA2      0xA1-0xFE       gsso1201     94
                 0xA3      0xA1-0xE4       gsso1201    188
                 0xA3      0xE5-0xFE       gsso1202      0
                 0xA4      0xA1-0xFE       gsso1202     26
                 0xA5      0xA1-0xFE       gsso1202    120
                                     .
                                     .
                                     .
                 0xFE      0xA1-0xFE       gsso1235     38


To convert bitmap fonts to PK files with hbf2gf, you must get the
appropriate HBF (Hanzi Bitmap Font) header files or create if you can't find
the right one; these HBF files document CJK fonts completely.

The HBF specification can be found here:

  http://www.ibiblio.org/pub/packages/ccic/software/info/HBF-1.1/

Various bitmap fonts together with HBF header files are collected here:

  http://www.ibiblio.org/pub/packages/ccic/software/fonts/


The font definition files
-------------------------

CJK fonts can be installed as easy as normal TeX fonts! (Well, probably this
is the first time you have to install a font for TeX---I strongly recommend
that you process and read the `fntguide' documentation which is part of the
LaTeX 2e base package. There you can also find a description of size
commands.)

CJK.sty defines six new size commands:

    `CJK'         corresponds to `' (empty)
    `sCJK'        corresponds to `s'
    `CJKfixed'    corresponds to `fixed'
    `sCJKfixed'   corresponds to `sfixed'
    `CJKsub'      corresponds to `sub'
    `CJKssub'     corresponds to `ssub'       .

For dnp fonts (i.e., real dnp fonts and Watanabe dnp fonts) and Watanabe
jfonts (which both use the same font encoding scheme) two additional
commands are provided:

    `DNP'         corresponds to `' (empty)
    `DNPgen'      corresponds tp `gen'        .

Note that PS Wadalab fonts don't use these size functions (but are still in
DNP font order).

For poor-man's boldface these size commands have been defined:

    `CJKb', `sCJKb', `CJKfixedb', `sCJKfixedb', `DNPb', `DNPgenb'      .

They are completely identical to its counterparts without the final `b'. The
only reason to use them is to make the fifth parameter of \DeclareFontShape
for bold series different from the one for medium series (LaTeX2e uses this
parameter as a macro name to execute loading-settings, thus they must not be
equal).

The difference between the size functions just introduced and the original
commands defined by LaTeX 2e is that a CJK size function defines a class of
fonts: if you say as an example

    \DeclareFontShape{C00}{song}{m}{n}{<6> <7> <8> sCJKfixed * b5so07}{}   ,

LaTeX 2e searches for fonts named b5so0701 - b5so0755 if the font size is 6,
7, or 8 pt; in other words, the CJK size functions append two digits to the
font name to select the proper subfonts. These digits are defined in the
`\CJK@...Encoding' macros; the macro \CJK@plane holds the current value (in
pmC compatibility mode and for UTF8 encoding, \CJK@plane holds hexadecimal
numbers; see JISdnp.enc for the dnp subfont names which are again
different).

Here a more detailed example:

    \DeclareFontFamily{C10}{fs}{}

    \DeclareFontShape{C10}{fs}{m}{n}{<-> CJK * gsfs14}{}
    \DeclareFontShape{C10}{fs}{bx}{n}{<-> CJKb * gsfs14}{\CJKbold}

This defines a GB encoded font (LaTeX font encoding `C10') which has
fangsong shape (fs) in medium series (m) and emulated bold extended (bx)
series. The names of the subfonts are gsfs1401 - gsfs1432; all sizes are
available. (This is actually a font definition for a bitmap font which
corresponds to a size of 14pt if the printer resolution were 300 dpi; hbf2gf
magnifies it to any desired size.)

The corresponding CJK environment would be

    \begin{CJK*}{GB}{fs}
    ...
    \end{CJK*}          .

To be consistent with the CJK package it is recommended that for each font
shape `m' and `bx' series are defined (some PS font styles from PSNFSS
define `b' instead of `bx'; in this case you should add a font substitution
entry in the FD file). The default CJK FD files define a `song' shape for
each encoding except for KS so that

    \begin{CJK*}{your-encoding}{}
    ...
    \end{CJK*}

works (note the empty last parameter). See below for an additional reason.

Here a table of the CJK (font) encodings and the corresponding NFSS font
encodings.

        Chinese:      Bg5     C00
                      Bg5pmC  C01
                      Bg5+    C09

                      GB      C10
                      GBpmC   C11
                      GBK     C19

                      GBt     C20
                      GBtpmC  C21

                      CNS1-7  C31-37

        Japanese:     JIS     C40
                      JISpmC  C41
                      JISdnp  C42
                      JISwn   C43

                      JIS2    C50
                      JIS2dnp C52

        SJIS                  ->  kana        C49 (additionally)

        Korean:       KS      ->  hanja       C60
                              ->  hangul      C61
                      KSpmC   C62
                      KSHL    ->  hangulHL    C63
                              ->  symbolHL    C64
                              ->  hanjaHL     C65

        Unicode:      UTF8    C70

        CEF:          CEFX    C80
                      CEFY    C81

       [Thai:                 C90]


Some remarks:

    o   An NFSS font encoding for the CJK package consists of the letter `C'
        followed by two digits; the first represents the CJK (input)
        encoding, the second the CJK font encoding. Some CJK encodings need
        more than one NFSS encoding to fully represent all characters.

        Note: Since LaTeX version 1996/12/01, the name of an FD file
        consists only of lowercase letters, e.g., c00fs.fd.

    o   You can't use the NFSS encodings (as defined above) directly! You
        should always use the CJK interface (the exception is Thai; please
        read cjk-enc.txt and thaifont.txt for details).

    o   According to the NFSS rules the family name must not be longer than
        five characters. In early versions of CJK the family `fangsong' was
        used. This is no longer allowed and has been replaced with `fs'.

        This restriction is mainly for ancient operating systems like MS-DOS
        which are limited to 8.3 filenames; today, there is no reason any
        more to artificially shorten the family name.

    o   If you declare an NFSS font encoding in the standard way the
        corresponding FD file for the default font is loaded. Since a font
        encoding can be defined only in the preamble, all CJK font encodings
        must be registered before the document starts even if you use only
        one or two encodings. For the CJK package this would cause the
        loading of almost 30 font definition files (see the table above)
        which is inacceptable.

        To avoid this overhead NFSS is faked with some rudimentary
        definitions just enough to pass the NFSS tests of LaTeX 2e. Of
        course this has a disadvantage: an unknown CJK family causes an
        error instead of switching to the fallback family usually defined
        with \DeclareFontSubstitution. Nevertheless, replacing an undefined
        series or shape works correctly.


Setting up cyberbit.ttf for UTF-8 encoding
------------------------------------------

Note 1: I strongly discourage the use of this font, especially for CJKV
        scripts. The main reason is that correct glyph shapes depend on the
        language; this means that a glyph representation form for a given
        Unicode value looks differently in Japanese, Korean, and Chinese (a
        famous example is character U+9038). Cyberbit doesn't provide such
        different glyph shapes.

Note 2: The following describes a setup for dvipdfmx only. Furthermore, it
        assumes a recent TeXLive installation.


1. Copy cyberbit.ttf to your local TeXLive tree; a proper location is

     <TeXLive>/texmf-local/fonts/truetype/cyberbit/

   (on e.g. Windows) or

     ~/texmf/fonts/truetype/cyberbit/

   (on e.g. GNU/Linux) or something similar. <TeXLive> indicates the root
   directory of TeXLive's texmf tree, for example C:\TeXLive2007 or
   /usr/local/texlive2007.

2. In the file <TeXLive>/texmf/fonts/map/dvipdfm/dvipdfmx/cid-x.map there is
   already an entry for cyberbit.ttf. Remove the comment character in front
   of the line.

3. Change to an empty directory and create TFM files with the following call
   on the command line:

     ttf2tfm cyberbit.ttf -q cyberb@Unicode@

4. Move  all resulting TFM files to

     <TeXLive>/texmf-local/fonts/bitstrea/cyberb/

   or

     ~/texmf/fonts/bitstrea/cyberb

   or something similar.

5. Say

     mktexlsr

   on the command line to regenerate TeXLive's file name database.


That's it. Within the CJK package, the font can be activated with

  \begin{CJK}{UTF8}{song}


---End of fonts.txt---


==> cjk-4.8.5/doc/hbf2gf.txt <==
This is the file hbf2gf.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

Using hbf2gf
-------------

hbf2gf converts CJK bitmaps with an HBF header file into GF files.

Additional documentation can be found in the man page utils/hbf2gf/hbf2gf.1
(pre-formatted versions of this document can be found in the `cjk-doc'
bundle of CJK).


Syntax:

    hbf2gf [-q] configuration_file[.cfg]
    hbf2gf [options] subfont_name x_resolution [y_scale | y_resolution]
    hbf2gf -t [-q] font_name
    hbf2gf --version | --help

Options:
    -q      make hbf2gf quiet
    -p      don't create a PL file
    -g      don't create a GF file
    -n      use no resolution in extension (only `.gf')
    -t      test for font_name (returns 0 on success)


Keywords in the configuration file must start a line, the appropriate values
being on the same line separated with one or more blanks or tabs.
Environment variables names start with `$'; to get a dollar sign you must
type `$$'.

The expansion of environment variables in hbf2gf itself (without the help of
the kpathsea library) is very limited; this feature has been carried over
from previous versions. It can't expand variables set in texmf.cnf; it also
can't handle more than one directory as the variable's value. Don't use it
except for the `pk_directory' and `tfm_directory' parameters!

Here is an example configuration file gsfs14.cfg (please refer to hbf2gf.1
and hbf2gf.dvi for a description of the keywords) to be run under OS/2:

hbf_header     jfs56.hbf
mag_x          1
design_size    14.4

y_offset       -13
comment        jianti fansongti 56x56 pixel font scaled and adapted to 14.4pt

nmb_files      -1
tfm_files      yes

output_name    gsfs14

checksum       123456789

dpi_x          300

coding         codingscheme GB 2312-80 encoded TeX text

pk_directory   $HBF_TARGET\pixel.lj\432dpi\
tfm_directory  $HBF_TARGET\tfm\

rm_command     del
cp_command     copy
long_extension off
job_extension  .cmd


Installation of a complete set of subfonts
------------------------------------------

Here are the results of a sample run of the above configuration file
(assuming that the environment variable %HBF_TARGET% points to d:\china):

    input files: jfs56.a - jfs56.e, jfs56.hbf

    program call: hbf2gf gsfs14.cfg

    intermediate files: gsfs14.cmd, gsfs1401.gf - gsfs1432.gf, gsfs14.pl

    batch file call: gsfs14.cmd

    output files: d:\china\pixel.lj\432dpi\gsfs1401.pk - gsfs1432.pk,
                  d:\china\tfm\gsfs1401.tfm - gsfs1432.tfm


[gsfs: GuoBiao simple encoded FanSong style
       ^       ^              ^  ^
It's hard to overcome the DOS restriction of 8 characters in a file name if
you need two characters as a running number...]


Using MakeTeXPK or mktexpk
--------------------------

*****************************************************************************
*                                                                           *
* For teTeX >=1.0 and web2c >= 7.3.1, no patches are necessary for either   *
* mktexpk or mktextfm.                                                      *
*                                                                           *
*****************************************************************************

The simpler way to create PK fonts is to apply the patches in the
utils/hbf2gf/scripts directory. In case you can't become root make sure that
the patched file is found in the path *before* the original MakeTeXPK (or
mktexpk) script.

First of all, move the HBF files together with the bitmap font files to its
final destination which has to be added to the variables $MISCFONTS, which
can be either modified in texmf.cnf or set in the environment (please read
the kpathsea info files how to do that). Now do the same with all `.cfg'
files; the corresponding configuration variable is $HBF2GFINPUTS.

Then, create a set of TFM files for the specified CJK bitmap font. This
should be done with the hbf2gf configuration parameters `tfm_files yes' and
`pk_files no' (to be modified in the `.cfg' files; see hbf2gf.dvi for a
detailed description of all needed keywords). After calling the produced
shell script the TFM files are installed. Note that if you change any hbf2gf
parameters which alter the appearance of the font (the metrics, to be more
exact) you must repeat this step so that TFM and PK files fit together.

The previous step can be omitted in case you patch MakeTeXTFM or mktextfm
too so that TFM files can be created on-the-fly.

Please note further that in case you write a new hbf2gf configuration file,
the name of that file must be the name stem of the CJK subfont (as defined
in the appropriate FD file and the hbf2gf configuration file) plus `.cfg':

    Example:

        searched: gsfs1021.pk
        configuration file: gsfs10.cfg

The final step for web2c 6.x or teTeX 0.4 is to edit texmf.cnf (the kpathsea
configuration file, usually in /usr/local/lib/texmf/web2c) and change the
two variables

        $PKFONTS.xdvi
        $PKFONTS

by appending

        :$pkdir/hbf2gf

to define an own `mode' for hbf2gf, similar to the modes `cx', `ljfour',
etc. The TeX Directory Structure (TDS) standard suggests `modeless' for this
name which is already defined in teTeX 1.0 and web2c 7.x.

Example:

  PKFONTS.xdvi=.:$pkdir/$MAKETEX_MODE:$pkdir/gsftopk:
               $pkdir/ps2pk:$pkdir/hbf2gf
  PKFONTS=.:$TEXMF/fonts//pk/$MAKETEX_MODE:$pkdir/hbf2gf

The line break above is given for convenience only and should not appear
in the texmf.cnf file (no space before and after the `:').

[If you cannot become root, copy texmf.cnf into your home directory and do
the modifications there; make sure that your personal config file is found
in the search path first since web2c uses the first definition of each
variable encountered.]

If you use hbf2gf with two parameters (as in MakeTeXPK), only one GF file
and one PL file is produced, and no batch file is created; the `pk_files'
parameter is ignored. You can control with the switches -g and -p whether a
GF or PL file is created at all.


Using dvidrv.btm [emTeX for DOS and OS/2]
-------------------------------------------

This batch file does the same as MakeTeXPK and mktexpk; it is a replacement
for dvidrv.exe of emTeX which can handle ttf2pk, hbf2gf, and ps2pk
additionally (the ps2pk part is untested yet; it uses ps2pkmfj of the
4allTeX distribution and was basically copied from a similar script, also
part of 4allTeX).

First of all, create and install a set of TFM files as described in the
previous section.

Then configure the following variables in dvidrv.btm:

    ps2pk       ... set it to `yes' if you want to use this program
    ttf2pk      ... ditto
    hbf2gf      ... ditto

    pkdir       ... the place where PK files created by ps2pk, ttf2pk,
                    or hbf2gf should go to. dvidrv.btm adds
                    `\modeless\XXXdpi' resp. `\modeless\dpiXXX' to this
                    string (depending on the variables `pre_dpi' and
                    `post_dpi')

    ttfonts     ... where the TrueType fonts files reside
    ttfcfg      ... where the auxiliary data files of ttf2pk reside

    hbfonts     ... where the HBF files reside
    hbfcfg      ... the place where the hbf2gf configuration files are

The last four variables in the above list support trailing `!' and `!!' for
recursive directory searching (see the dvidrv.doc of the emTeX package for
details).

Alternatively, you can set these variables in the environment; please note
that no spaces are allowed before and after the equal sign, e.g.,

  set foo=bar

is OK, but

  set foo = bar

fails.

Rename dvidrv.exe to dvidrv.ori or something similar and copy dvidrv.btm to
a directory in the path.

Don't forget to update the DVIDRVFONTS and TEXTFM environment variables if
necessary.

Under OS/2 dvips calls mfjob or hbf2gf itself; under DOS it creates a batch
file which must be called afterwards.


Adjusting the font parameters
-----------------------------

It is possible to convert bitmap fonts to PK files almost automatically. The
HBF header file already has the entry `HBF_BITMAP_BOUNDING_BOX' which
defines vertical and horizontal offsets (in pixels), but these values are
not in all cases optimal for the desired target size. If you omit `x_offset'
and `y_offset' in the CFG file, the third and fourth parameter of
`HBF_BITMAP_BOUNDING_BOX' is used (except for rotated glyphs), scaled to
design size (to say it in other words: x_offset and y_offset always apply to
the design size to be synchronous with the TFM files).

Don't confuse scaling and magnification: Scaling here means that you choose
a (arbitrary) design size and compute scaling values (mag_x and mag_y; the
parameter names are a bit misleading) which scales the bitmap to this
particular design size at a certain (arbitrarily chosen) resolution (dpi_x
and dpi_y). Magnification means that the scaled bitmap is then magnified to
a certain target size while still using the font parameters (i.e., TFM file)
of the design size.

In the sample, you have a 56x56 bitmap font which is scaled to 14.4pt having
a resolution of 300 dpi; here we compute the theoretical scaling value to
reach the design size (14.4pt):

        1 pt are 300 / 72.27 = 4.1511 pixel;
        14.4 pt are 4.1511 x 14.4 = 59.78 pixel;
        thus the theoretical magnification value is 59.78 / 56 = 1.0675 .

But especially for small sizes, this may be not the best value if the font
should harmonize with, say, Knuth's Computer Modern fonts. I recommend to to
compute, say, five PK fonts, then check the CJK font with different TeX
fonts to see whether the offsets and/or the magnification value is good. The
greater the design size the finer you can control the offsets---as an
example you could use a design size of 30pt (nevertheless there is an
arbitrary compile-time constant MAX_CHAR_SIZE which limits the maximal
character size; default is 1023 pixels).

Testing has shown that in the above example a magnification value of 1 is
better than 1.07; additionally if you use this font at 14.4pt you get the
original bitmap without any distortions introduced by scaling.

If you have found optimal offsets, you can produce many different
magnifications of the CJK font using the same set of TFM files in analogy to
ordinary TeX fonts; as a simplification, we assume that PK files with a
resolution of XXXdpi and a design size of 10pt have the extension `.XXXpk'
(respectively come into a `XXXdpi' subdirectory)---this is the reason why in
the above example for the 14.4pt design size with 300dpi a `432dpi' target
directory has been used. Now we can use the following formula:

                                              your_target_size
    needed_dpi = your_horizontal_resolution * ----------------
                                                    10.0

Example: Assuming that your printer has a resolution of 300 x 400dpi,
and you want 14.4pt:

          14.4
    300 * ---- = 432
          10.0

The vertical scaling value is 400 / 300 = 1.3333. Use these values now to
call hbf2gf in METAFONT--like mode:

    hbf2gf hbf2gf.cfg 432 1.3333

Assuming you have created a complete set of hanja fonts (ksmj10) for 10pt
design size, the proper entry in c60mj.fd would be

  \DeclareFontShape{C60}{mj}{m}{n}{<5><6><7><8><9><10>
                                   <10.95><12><14.4>
                                   <17.28><20.74><24.88> CJK * ksmj10}{}

If you use the (modified) mktexpk to create PK fonts on demand it is
sufficient to write

  \DeclareFontShape{C60}{mj}{m}{n}{<-> CJK * ksmj10}{}

if one CJK bitmap font should cover the whole size range.


Compiling hbf2gf
----------------

You need an ANSI C compiler.

Under Unix-like systems say

    ./configure --prefix=/usr/local/TeX \
                --with-kpathsea-include=<INCLUDEDIR> \
                --with-kpathsea-lib=<LIBDIR>
    make
    make install

for a normal compilation and installation. Replace `/usr/local/TeX' with a
path to your TeX distribution.

[Note 1:
  Try to find `libkpathsea.*' on your system. Use this directory as the
  argument for --with-kpathsea-lib. Then try to find `kpathsea/tex-file.h'
  and use the parent directory of kpathsea as the argument for
  --with-kpathsea-include. This should work in most cases. If you can't find
  the library, you probably have a web2c package with statically linked
  binaries. This means that you have to get the web2c sources from CTAN,
  configure it with something like

    ./configure --prefix=/usr/local/TeX --datadir=/usr/local/TeX \
                --enable-shared --disable-static

  according to your setup; then change to the kpathsea directory and say
  `make' and `make install' (Do the latter with caution not to overwrite
  original binaries like kpsewhich).

  It even works with the source tree from the TeX Live CD! You just have
  to add a proper --srcdir option to the configure script.

 Note 2:
  It seems that c-auto.h created during the kpathsea library compiling
  process won't be installed for some older web2c versions. You should add
  it manually, i.e., copy <web2c source tree>/kpathsea/c-auto.h to the
  location where the other kpathsea header files have been installed.

 Note 3:
  As a last resort or for testing purposes, you can even compile hbf2gf
  without any search library; a simple call to fopen() is used instead.]



Use Makefile.gnu for emx + GNU make and say

    make -f Makefile.gnu

to get a help screen with the possible options.

[Note: It should work with djgpp too, but I haven't tested this.]


If necessary, `touch' hbf2gf.c (in case you don't have ctangle) to made the
time stamp of the file more recent; otherwise, the `make' program complains.

Under some older SunOS versions, gcc (without the GNU C-library) has
problems; if possible, install the GNU C-library. Otherwise you get a bunch
of warning messages about missing prototypes which can be ignored. The only
missing function is strtoul(). If your system has gdb or some other GNU
utils, you are almost done. Search for the libiberty.a library (usually in
/usr/local/lib), copy it into the hbf2gf subdir and link it with the other
modules:

    LDFLAGS=-liberty ./configure ...

If you don't have libiberty, replace strtoul() with strtol() in the hbf2gf.w
(or hbf2gf.c) file.

It was reported that on the NeXT an older version of gcc has difficulties to
process the '%i' printf parameter correctly; simply replace all occurrences
with '%d' (most notably in hbf.c).


---End of hbf2gf.txt---


==> cjk-4.8.5/doc/history.txt <==
This file is part of the CJK package.


History of the CJK package
==========================


Version 1.0:    first release.
01-June-1994


Version 1.1:    new:
20-Aug-1994         \CJK@char(x) simplified.

                    CJK.txt updated.

                    diff.txt added.


Version 2.0:    new:
15-Sep-1994         support for Hangul:
                      virtual fonts / tfm files for Hangul standard fonts.

                changed:
                    font selection: modified .fd-files needed:
                      structure of .fd-files much more simplified.


Version 2.1:    new:
28-Sep-1994         optional parameters to CJK size functions added.

                    sCJK size function added.

                    CJK* environment added: spaces after CJK characters are
                      swallowed.

                    Utility programs hbf2hbf and hbf2cjk added.

                changed:
                    new Big 5 encoded fonts needed (more compressed)---saves
                      about 13 TeX subfonts per Big 5 encoded font.

                    modified example .fd-files .

                errors:
                    Bg5text environment to pmC-Bg5 environment added.

                    pmC emulation now uses compatible font names, i.e.,
                      wcb5a1, wcb5a2, etc.


Version 2.2:    new:
18-Oct-1994         CJK now supports hangul and hanja together. Two different
                      sets of subfonts are used as defined in Uhangul.fd and
                      Uhanja.fd .

                    CJK punctuation characters (fullwidth comma, colon,
                      semicolon, etc.) don't start a line. CJK opening
                      braces, etc., don't end a line.

                    \uppercase and \lowercase is now disabled if Big 5
                      encoding is active.

                    \lccode's is only reset if the new `lowercase' option is
                      set. This function is so seldom used that I decided to
                      separate it from setting \uccode's. You need less save
                      size if `encapsulated' is used without `lowercase'.

                    C source of hbf2cjk replaced with CWEB source.
                      .dvi files of hbf2hbf and hbf2cjk added.
                      C source files of hbf2hbf and hbf2cjk produced by
                      CTANGLE added.

                    \CJKtolerance added - this command for Hangul syllables
                      is the pendant to \CJKglue.

                changed:
                    hangul environment renamed to KS.

                    modified example .fd-files.

                    new Hangul .vf and .tfm files.

                    definition of \CJKglue changed.

                    HBF API now supports HBF 1.1 (CHARS optional).

                    fine-tuning to hbf2cjk added
                      (Sam Chiu <ccc11@cus.cam.ac.uk>).

                errors:
                    CJK* didn't work in sectioning commands
                      (Wu Guangxi <wuxi@unixg.ubc.ca>).


Version 2.21:   errors:
25-Oct-1994         CJK* didn't suppress spaces
(only CJK.sty)        (Sam Chiu <ccc11@cus.cam.ac.uk>)


Version 2.3:    new:
15-Nov-1994         JIS coding scheme/environment added.

                    pmC-KS and pmC-JIS environments added.

                    CNS coding scheme added.

                    hbf2gf added.
                      This program merges bmf2gf, hbf2cjk, and hbf2hbf; it
                      is about 10 times faster than hbf2cjk.
                      Consequently, hbf2cjk and hbf2hbf were removed.

                changed:
                    only \uppercase disabled (see error).

                    \CJK@char, etc., simplified.

                errors:
                    verbatim environments didn't work in Big 5 encoding
                      (Lee Chun-Yu <d791013@ce.ntu.edu.tw>).


Version 2.4:    new:
03-Jan-1995         UTF 8 (Unicode) scheme added.

                    option `unicode' to hbf2gf added: if `on', a two-digit
                      hexadecimal number is used as a running number
                      starting with the value of the first byte of the first
                      code range.

                    Bg5conv.tex added: this is a small preprocessor which
                      converts Big 5 encoded characters `XY' into the form
                      `XZZZ.' . Now you can use Big 5 encoding without the
                      annoying Bg5text environment.
                      Auxiliary files: Bg5pp.enc, pmCsmpp.enc, and
                      bg5latex.bat .

                changed:
                    new versions of emx.exe, emx.dll (ver. 0.9a) and rsx.exe
                      (rel. 5)

                errors:
                    hbf2gf sometimes drew one pixel too much
                      (You Rey-Jer <you@gi4.bauingenieure.uni-stuttgart.de>).

                    pmC encodings didn't work
                      (Zhang Zhengyou <Zhengyou.Zhang@sophia.inria.fr>).

                    \CJK@charToHex and \CJK@numbToHex could erroneously change
                      page counter (Li Yu-Ray <r82111@ew.ee.ntu.edu.tw>).


Version 2.5:    never released; 7 beta versions published. See file
                history.2_5.


Version 3.0     there are too many changes to be described here in full
10-Oct-1995     detail. Please reread the various documentation files and
                check the file history.2_5 too.

                new:
                    two contributed packages: ntu2cjk and ttf2pk.

                    SJIS coding scheme added.

*                   a new unifying fontencoding scheme has been introduced:
*                     max. 4 characters encoding + max. 3 characters
*                     fontencoding
*
*                       examples:
*                         JISdnp, JISpmC, etc.
*
*                     this change causes many files to be renamed (e.g.,
*                     Uhanja.fd->Uhanj.fd); there is also a bunch of new/
*                     redefined functions to support this:
*                       \CJKenc
*                       \CJKfontenc
*                       \CJKshape
*                       \CJKencshape
*                       CJK and CJK* environment
*
*                     SOME OF THE ABOVE CHANGES ARE NOT COMPATIBLE WITH
*                     PREVIOUS VERSIONS!

                    two fontencodings added: `dnp' for DNP fonts and `wn'
                      for Watanabe fonts.

                    four new size functions: `CJKsub', `CJKssub', `DNP', and
                      `DNPgen'.

                    \CJKchar has now an optional parameter to select the
                      encoding. You can also use this command with Unicode
                      encoding; additionally you can enter characters with
                      or without the 8th bit set (GL or GR form) except for
                      SJIS, Bg5 and UTF8 encoding.

                    a new internal level introduced:
                      we now have

                            active characters
                                |
                                +--------------> bindings (normal,
                                |                preprocessed) <- new
                                |
                            active character macros
                                |
                                +--------------> encodings (GB, Bg 5, ...) +
                                |                font encodings (none, dnp,
                                |                pmC)
                                |
                            subfont selecting macros
                                |
                                +--------------> character macro sets
                                |                (standard, Big 5, ...)
                                |
                            character selecting macros

                    a new style option has been added: `active'. If
                      activated, bindings are local. Default is still
                      `local' (with global bindings). You need this option
                      if you want to mix preprocessed text with
                      non-preprocessed text in nested CJK environments. This
                      can happen if you merge texts in various encodings.

                    options `dos' and `dosdebug' to makefiles added for
                      compiling with djgpp.

                    new keywords `design_size', `target_size', `tfm_files',
                      and `pk_files' added to hbf2gf. If `tfm_files'
                      (`pk_files') is `no', creation of .tfm-files
                      (.pk-files) is suppressed.

                    new calling mode for hbf2gf for use with MakeTeXPK:
                      hbf2gf configuration_file [subfont_number resolution]

                    a modified MakeTeXPK (and maketexp.btm) added to process
                      Chinese TrueType fonts (with ttf2pk) and CJK bitmap
                      fonts (with hbf2gf).

                    pinyin.sty for writing pinyin syllables with tones.

                    \CJKtilde and \standardtilde for embedding ordinary words
                      in CJK text.

                    new command \CJKcaption to load a caption file.

                    new commands \CJKCJKchar, \CJKhangulchar and
                      \CJKlatinchar added to specify character handling
                      (glue, discretionary). Only for UTF8 encoding needed.
                      Default is \CJKCJKchar.

                    various caption files (.cap) added to be used in
                      conjunction with the KOMA-script document classes.

                    MULE to CJK converter added.

                changed:
                    the protection scheme has been completely rewritten.
                      Encoding changes now work in sectioning commands too.

                    reorganization of source tree.

                    all occurrences of utf8 changed to UTF8 including
                      filenames.

                    all occurrences of GBs changed to GB including filenames.

*                   handling of intercharacter glue enhanced. Now there is
*                     no \CJKglue before and after a block of CJK
*                     characters. Note that this is a visually incompatible
*                     change to the previous versions of CJK! (See the
*                     command \CJKtilde also.)

                    the definition of the CEF encoding has changed; it uses
                      now HTML-macros to identify CNS codes. Various
                      preprocessors has been added to handle these macros.

                    CNS.sty removed. Has been integrated into CJK.sty .

                    if only one of the keywords `dpi_x' or `dpi_y' is given
                      in the hbf2gf config file the other printer resolution
                      is set equal to the given one.

                    the key values `on' and `off' in the hbf2gf config file
                      are replaced with `yes' and `no'.

                errors:
                    if two Big 5 environments were stacked, the Bg5text
                      environment was defined twice causing an error
                      (Yang Jinn S. <v30yjs@v0sun11.ccl.itri.org.tw>).

                    \CJK@punctEnc was undefined in pmC-Bg5 environment
                      (Yang Jinn S. <v30yjs@v0sun11.ccl.itri.org.tw>).

                    pmC-Bg5 encoding did not work in preprocessed mode
                      (Yang Jinn S. <v30yjs@v0sun11.ccl.itri.org.tw>).

                    Bg5conv.tex and CEFconv.tex/CEF5conv.tex fail under the
                      web2c-TeX implementation because \write commands don't
                      output 8bit characters. C programs which do the same
                      were added.

                    wrong \CJK@min and \CJK@max values for some encodings.

                    some punctuation characters with Big 5 encoding had wrong
                      offsets (Li Yu-Ray <r82111@ew.ee.ntu.edu.tw>).

                    `global' option didn't work correctly.

                    \CJKchar didn't work in preprocessed mode
                      (Rob Lahaye <lahaye@amolf.amolf.nl>).

                    all .bat and .cmd files call f_name.bat (f_name.cmd) to
                      replace the extension (usually .tex) with .cjk .


Version 3.0.1   new:
20-Nov-1995         hbf2gf config files for CNS added.

                changed:
                    .vf and .tfm files for Hangul have been removed; they
                      are now part of the Hangul font packages.

                    CNS font definition files modified.

                    `~', if \CJKtilde has been executed, now suppresses
                      spaces afterwards.

                    (hopefully) better installation documentation.

                    ttf2pk: improved scripts.

                    the font directories (for web2c) in the various
                      script/config files have been standardized:

                      the source bitmap fonts and its HBF header files are
                      now assumed to be in

/usr/local/lib/font/{china,japan,korea,...}/font_name/

                      the hbf2gf configuration files in

/usr/local/lib/hbf2gf/

                      the TeX font files in

/usr/local/lib/texmf/fonts/{chinese,japanese,korean,...}/font_name/pk/CJK/
/usr/local/lib/texmf/fonts/{chinese,japanese,korean,...}/font_name/{tfm,vf}/

                      the NTU TrueType fonts in

/usr/local/lib/font/china/truetype          .


                errors:
                    standard.chr redefined the altchar macros erroneously
                      (Patrick Tuttle <n8442161@toad.lake.cs.wwu.edu>).

                    MULEenc.sty failed with german.sty in sectioning
                      commands.

                    mule2cjk didn't work with CNS planes 3-7.


Version 3.1.0:  new:
20-Feb-1996         MakeTeXPK now supports DC (and TC) 1.2 fonts.

                    JIS supplement character set (JIS X 0212-1990)
                      implemented.

                    hbf2gf config file j2so12.cfg (for a JIS X 0212 font)
                      added.

                    New parameter for hbf2gf: slant. Note that slanted
                      fonts are not common for CJK languages and should
                      be used only in special situations.

                    Documentation about Japanese TeX systems and how to
                      handle Japanese with CJK contributed by TANAKA
                      Shinichiro <tanaka3@ifos.se.fujitsu.co.jp>.

                    An introduction into the CJK package in Chinese
                      contributed by Lee Chun-Yu <d791013@ce.ntu.edu.tw>.
                      Consequently the outdated README.bg5 together with
                      bg5_test.tex has been removed.

                    ntu2cjk version 1.3 .

                    CEF example added.

                changed:
                    MULEenc.sty, mule2cjk:
                      \textcdot dropped; replaced with \textperiodcentered.

                    MULEenc.sty:
                      definition of \textregistered dropped since it is
                      defined for all encodings in the latest LaTeX2e
                      release.

                    CJK.sty:
                      \nbs is now defined as a shorthand for \nobreakspace.

                      \space's added to font size functions analogously to
                      the latest LaTeX release.

                    mule2cjk:
                      \nbs replaced with \nobreakspace.

                    maketexp.btm:
                      small enhancements.

                    f_name.bat:
                      slightly modified to make it run under 4DOS too.

                    hbf2gf:
                      hbf.c updated to latest hbf version (17-Oct-1995).
                errors:
                    maketexp.btm:
                      the ttfdir environment variable in the created
                      fonts.btm file was not set.

                      Oh, oh, font creation with hbf2gf also didn't work...

                      at one place two `%%' used instead of one.

                    UJISwn.fd should now search for the right fonts.

                    *.cap:
                      erroneously contained \@undefined instead of
                      \undefined.

                    JIS.cap:
                      completely broken (sigh). Unbalanced \if... statements
                      caused unrecoverable errors.


Version 3.1.1:  new:
20-Jun-1996         \CJKspace switches (inside of a CJK or CJK* environment)
                      from CJK* to CJK mode.
                    \CJKnospace switches from CJK to CJK* mode.

                    support for Vietnamese with Mule. You need the vncmr-2.1
                    package for fonts and LaTeX2e support.

                    Latin 5 (ISO 8859-9) for Mule implemented.

                changed:
                    mule2cjk removed and replaced with cjk-enc.el which
                    defines a new output encoding scheme for Mule
                    (*cjk-coding*). See cjk-enc.doc for details.

                    new protection scheme and changed macro definitions in
                    MULEenc.sty enables kerning for non-CJK languages. This
                    also makes most of the CJK macros significantly smaller.

                    f_name.bat replaced with the latest version.

                    some documentation improvements.

                    \CJKhanja and \CJKhangul now also make sense outside of
                    KS encoding (useful in connection with mule2cjk).

                errors:
                    f_name.cmd doesn't work. All *.cmd removed. I have first
                      to learn REXX to write such batch files for OS/2.

                    ttf2pk failed if the PK package size of a character was
                      1024 (the same error is also in the pbm2pk program).

                    hbf2gf didn't initialize mag_x/mag_y and dpi_x/dpi_y
                      correctly (Zhang Zhengyou
                      <Zhengyou.Zhang@sophia.inria.fr>).

                    after closing a CJK environment not all characters above
                      0x80 had been made non-active (a typo).

                    pinyin.sty did not preserve the \a macro (used in
                      tabbing environments).

                    single byte characters didn't work in SJIS encoding (a
                      typo).

                    `:' and `.' do not work as parameter delimiters if these
                      characters are active (Daniel Flipo <?@?>). Now ^^ff
                      is used; the old macro ^^ff is now ^^a0; ^^a0 has
                      become ^^80. The old ^^80 macro has been removed since
                      the new version of mule2cjk always use the `global'
                      option of CJK which allows the use of (the new) ^^80
                      instead.

                    \CJKenc{SJIS} didn't work (Thomas Piekenbrock
                      <piekenbro@msmzid.frankfurt.hoechst-ag.d400.de>).

                    SJISconv.tex didn't run (a senseless line called the
                      nonexistent macro \CJK@other) (Thomas Piekenbrock
                      <piekenbro@msmzid.frankfurt.hoechst-ag.d400.de>).

                    JIS.cap didn't work (a typo).

                    SJIS.cap didn't work either (forgot to edit).


Version 4.0.0:  new:
20-Sep-1996         I did the final step. All CJK encodings now have all
                      NFSS attributes, namely family, series, and shape
                      (represented by \CJK@family, \CJK@series, and
                      \CJK@shape). \CJK@family is set by entering a CJK
                      environment in the same way as it was done in former
                      versions of this package. \CJK@series and \CJK@shape
                      are (usually) controlled by the standard NFSS commands
                      (e.g., \slshape, \textbf, etc.).

                      To achieve this it was necessary to define (NFSS)
                      font encodings for the CJK package. All CJK font
                      encodings map to NFSS font encodings which start with
                      the letter `C', followed by two digits. Here is a
                      table:

                        Chinese:      Bg5     C00
                                      Bg5pmC  C01

                                      GB      C10
                                      GBpmC   C11

                                      GBt     C20
                                      GBtpmC  C21

                                      CNS1-7  C31-37

                        Japanese:     JIS     C40
                                      JISpmC  C41
                                      JISdnp  C42
                                      JISwn   C43

                                      JIS2    C50

                                      SJIS    ->  kana        C49
                                                  (additionally)

                        Korean:       KS      ->  hanja       C60
                                              ->  hangul      C61
                                      KSpmC   C62
                                      KSHL    ->  hanjaHL     C63
                                              ->  hangulHL    C64
                                              ->  HLsymbolJ   C65
                                              ->  HLsymbolK   C66

                        Unicode:      UTF8    C70

                        CEF:          CEFX    C80
                                      CEFY    C81

                      The first digit corresponds to a CJK (input) encoding
                      like Bg5 or JIS, the second digit represents either a
                      CJK font encoding or internal encodings necessary to
                      cover the selected CJK encoding.

                      One consequence of this step is that you have to adapt
                      all .fd files to the new scheme. Look at the example
                      font definition files of the CJK package how to do it.

                      You can't use e.g., `C01' directly! Use the CJK
                      interface (in this example \CJKfontenc[pmC]{Bg5}).

                      Another consequence is that you are now limited to
                      five characters for the family name since it is part
                      of the .fd name (together with the NFSS font
                      encoding): e.g., `fangsong' is not longer allowed. I've
                      renamed this to `fs'.

                    the new font encoding scheme of the HLaTeX package is
                      supported. You can select it with \CJKfontenc[HL]{KS}
                      or \begin{CJK}[HL]{KS}{...} . This is _not_ an
                      emulation of HLaTeX! See CJK.doc for details.

                    poor-man's bold font has been introduced. To do this all
                      occurrences of \symbol has been replaced with the new
                      command \CJKsymbol which honours the \ifCJK@bold@
                      flag. If set, a character is printed three times with
                      a small horizontal shift. You can modify this flag
                      with \CJKnormal and \CJKbold. These commands are
                      intended for use with \DeclareFontShape:

            \DeclareFontShape{C00}{CNS}{m}{n}{<-> CJK * csso12}{}
            \DeclareFontShape{C00}{CNS}{bx}{n}{<-> CJKb * csso12}{\CJKbold}

                      Additionally four size functions (CJKb, sCJKb,
                      CJKfixedb, sCJKfixedb) has been introduced which are
                      completely identical to its counterparts without the
                      final `b'. The only reason to use them is, as shown in
                      the above example, to make the fifth parameter of
                      \DeclareFontShape for bold series different from the
                      one for medium series (LaTeX2e uses this parameter as
                      a macro name to execute loading-settings, thus they
                      must not be equal). Redefine \CJKboldshift if the
                      default shift value of 0.015em is not optimal for the
                      specific font.

                    support for ruby (= furigana) added. See rubi.doc for
                      details.

                    ttf2pk:
                      TTF specific error handling enabled.

                      Big 5 encoded TTF in format 4 can now be handled.

                    hbf2gf: you can now use environment variables ($FOO or
                      ${FOO}) in the configuration file. Use $$ to get a
                      dollar sign.

                    man pages added.

                    more examples added.

                    REXX scripts bg5latex.cmd, etc. (for OS/2) added
                      (contributed by Wonkoo Kim <wkim+@pitt.edu>).

                    teTeX.doc added.

                changed:
*                   The CJK distribution has been divided into three
*                     packages:
*                       src     The sources. Needed for all platforms
*                       bin     Binaries compiled with emx for DOS and OS/2.
*                       rest    Preformatted documentation (.dvi, .ps,
*                               output from cjk-enc.el)
*
*                   ALL FONT DEFINITION FILES HAVE BEEN CHANGED AND RENAMED!
*
                    \CJKshape and \CJKencshape renamed to \CJKfamily and
                      \CJKencfamily respectively. For backward compatibility
                      you can still use the old names. Nevertheless, they
                      now modify the font family parameter and no longer the
                      font shape parameter.

                    all *conv.tex and its batch files removed.

                    all converter programs now do not change the number of
                      lines in the output file.
*
*                   the UN*X converter batch files now replace the extension
*                     with .cjk instead of appending it. E.g.
*                     test.tex -> test.cjk (instead of test.tex.cjk)
*
                    f_name.bat provides a new environment variable %fu%
                      for a Unix-like path (using `/' instead of `\'). Now
                      you can run bg5latex.bat and the other DOS batch files
                      having a file name with a path as an argument. Please
                      replace all these batch files with the new ones.

                    starting with this version ttf2pk is a direct part of
                      the CJK package. I maintain it. As a consequence the
                      ttf2pk directory tree has been moved into the utils
                      subdirectory.

                    MakeTeXPK, MakeTTFPK: environment variable ttfdir and
                      hbf2gfdir renamed to TTFDIR and HBF2GFDIR
                      respectively.

                    hbf2gf: sample configuration files now contain TDS
                      compliant directories.

                    ttf2pk:
                      -c option removed which never worked.

                      some redundant code removed.

                      heavily reformatted.

                errors:
*                   PLEASE RECREATE ALL .TFM AND .PK FILES PRODUCED BY
*                   TTF2PK!
*                     Reason: the width values were resolution dependent.
*                     You should use the InstallFont script or instfont.btm
*                     for this job since the very bug in ttf2pk has not yet
*                     been fixed. Additionally you must install the new
*                     MakeTTFPK script.

                    ttf2pk:
                      endchar didn't work correctly.

                    punctuation characters in KS were not handled correctly.

                    \CJKchar failed sometimes (Jinn S. Yang
                      <v30yjs@v0sun11.ccl.itri.org.tw>).

                    Big 5/SJIS characters failed in headers, etc., if used
                      without preprocessor (Jinn S. Yang
                      <v30yjs@v0sun11.ccl.itri.org.tw>).


Version 4.0.1:  appeared as a diff only---a typo in utils/ttf2pk/findex.c
26-Sep-1996


Version 4.1.0:  new:
20-Nov-1996         ttf2pk:
                      a new parameter -e has been introduced for selecting
                      the font encoding; possible values are `Big5' (the
                      default), `EUC' for extended Unix codes (JIS, GB, KS,
                      etc.), `SJIS', and `X'. The last value treats the TTF
                      file as SJIS encoded but expects start_char in JIS
                      encoding (routines are in coding.{c,h}).

                      a new parameter -r has been introduced for rotating
                      the glyphs 90 degrees counter-clockwise if its value
                      is non-zero. See ttf2pk.1 for details.

                      Some preliminary support for composite glyphs has been
                      included. Since hinting instructions are not supported
                      yet this is only of some academic interest. You can
                      watch the funny results with the mingli system font of
                      the traditional Chinese Windows 3.1 .

                      Support for different horizontal and vertical
                      resolutions has been added. Now you have one more
                      parameter to call ttf2pk:

                        ttf2pk pkname tfmname xres yscale startch nmbch ...

                      Currently you have to change yscale by hand in
                      MakeTTFPK (or makettfp.btm). [yres = xres * scale]

                      The source code has been prepared for pretty-printing
                      with c2cweb. Say `make documentation OS=<SYSTEM>' to
                      produce it (of course after installing the c2cweb
                      package). You find precomputed .dvi files in the
                      `rest' part of the CJK package.

                    HSIEH Tung-Han <thhsieh@twclx.phys.ntu.edu.tw>
                      contributed NTeXb5.doc for installing the CJK package
                      under NTeX.

                    hbf2gf:
                      if called in METAFONT-like mode, one additional
                      parameter has been added to allow printers with
                      different horizontal and vertical resolutions:

                        hbf2gf config_file subfont_nmb x_resolution y_scale

                      (y_resolution = x_resolution * y_scale; y_scale must
                      be a real number > 0; currently you must change y_scale
                      by hand in MakeTeXPK/maketexp.btm)

                      hbf2gf now produces a .pl file even if in
                      METAFONT-like mode.

                      a new config file option `rotation' rotates the glyphs
                      90 degrees counter-clockwise if set to `yes'.

                    vertical presentation forms of Big5 punctuation
                      characters added to punctuation tables in CJK.enc .

                    CJKvert.sty for vertical typesetting added. This is an
                      experimental feature! Please read vertical.doc for
                      further details.

*                   MakeTeXPK and friends:
*                     it's no longer necessary to rename TTF files to avoid
*                     underline characters. A configuration file is now used
*                     (ttf2pk.cfg) which resides in $TTF2PKDIR (usually
*                     $TEXMF/ttf2pk) to describe the various TTF files.
*                     Please rename e.g., ntukai.ttf back to ntu_kai.ttf .
*                     The environment variable $TTFDIR has become obsolete.

                      The teTeX variants of the scripts can now produce tfm
                      files on demand---it's sufficient to simply install
                      the source files of a new font.

                changed:
*                   rubi.sty has been renamed to ruby.sty; the same is
*                     true for all commands in it: \ruby, \rubyoverlap, etc.

                    new version (1.5) of ntu2cjk.

                    hbf2gf:
                      the option `target_size' has been removed. It is
                      ignored now.

                      under DOS and OS/2 both `\' and `/' are now recognized
                      as a path separator.

                    ttf2pk:
                      the -s parameter (to select a design size) has been
                      removed. The program now always assume a design size
                      of 10pt.

                      the parameter end_char has been replaced with
                      nmb_of_char (max. 256).

                      begin_char can now be either decimal, hexadecimal
                      (prefix `0x'), or octal (prefix `0').

                      x_offset and y_offset behave now similar to hbf2gf
                      (and most people would expect it that way): a positive
                      x (y) value shifts right (up); default is zero for
                      both parameters using the default placement as given
                      in the TTF file. The values are no longer integers but
                      real numbers and should be multiples of design size.

                      horz_esc and vert_esc are now real numbers too and
                      should be multiples of design size.

                      you no longer need to use -W, -H, and -D for getting
                      resolution independent .tfm files. ttf2pk now
                      correctly uses the values of the TTF file.

*                     PLEASE RECREATE ALL .TFM (AND .PK) FILES! Sorry for
*                     this inconvenience. I hope it is the last time. Due to
*                     some optimizations the .pk files are about 5% smaller
*                     now.

                      The TTF part of the source code has been transformed
                      into a library (ttflib); the makefile has been
                      rewritten with a new syntax. Say `make' for details.

                    utils/ttf2pk/README.b5 and INSTALL.bg5 removed. They
                      were out of date.

                    modified MakeTTFPK/MakeTeXPK/InstallFont and
                      makettfp.btm/maketexp.btm/instfont.btm scripts.


Version 4.1.1:  appeared as a diff only.
02-Dec-1996
                new:
                    cjktilde.el:
                      this file contains a minor mode (`cjk-tilde-mode') for
                      emacs to exchange the ` ' key with the `~' key. See
                      the documentation of \CJKtilde for details.

                changed:
                    directory cjk-enc renamed to lisp.

                errors:
                    the fullwidth double colon in GB encoding was missing in
                    the punctuation tables.


Version 4.1.2:  new:
20-Feb-1997         ntu2cjk ver. 1.6 now supports the Jackson font (a Big 5
                      encoded PostScript font).

                    cjkspace.el: similar to cjktilde.el for cooperation with
                      AUCTeX.

                    support files for NDOS contributed by KUO Yi-Liang
                      <c300711@ms5.hinet.net> .

                    emTeX support documentation also contributed by
                      KUO Yi-Liang <c300711@ms5.hinet.net> .

                changed:
                    ttf2pk/src/Makefile: uses -C switch of GNU make now for
                      entering subdirectories.

                    adaptation to LaTeX release 1996/12/01:
                      all .fd files now start with e.g., c00 instead of C00
                      (nevertheless, the encoding is still called `C00').

                    all executables are now finished with exit() to avoid
                      additional security holes.

                    Bg5rot.tex renamed to Bg5vert.tex .

                errors:
                    MakeTTFPK:
                      some sed programs can't understand the `\w' special
                      character (indicating a word constituent character);
                      has been replaced with `.'.

                    it was not possible to open a CJK environment with
                      SJIS encoding a second time (Thomas Piekenbrock
                      <piekenbro@smzid.frankfurt.hoechst-ag.d400.de>).

                    the same problem existed with UTF 8 encoding;
                      additionally the macros failed for protected
                      arguments.

                    cjktilde.el:
                      if you assigned the minor mode to a key, the status
                      line was not updated.

                    ttf2pk:
                      problems with empty glyphs fixed.

                      problems with invalid index tables now lead to a
                      warning instead of a fatal error.


Version 4.1.3:  new:
20-Jun-1997         hbf2gf can now create virtual Omega (.ofm) files.

                    ttf2pk (and its scripts) now supports Unicode encoded
                      fonts.

                    cjk-enc.el for emacs 20.

                    Russian support (in T2 encoding) for Mule/emacs 20.
                      Please contact me for fonts, hyphenation patterns, and
                      macro packages.

                    JIS X 0201 support for Mule/emacs 20.

                    experimental support for Thai (only emacs 20). This is
                      basically C-TTeX version 1.51 adapted to CJK. Anybody
                      who is interested in this stuff (and has some
                      knowledge on Thai contrary to me :-) please contact
                      me so I can improve it. Please read cjk-enc.doc for
                      more details.

                    ntu2cjk version 1.8:
                      now supports partial downloading of NTU fonts with
                      dvips.

                    installation checklist added to INSTALL.

                    installation instructions written in Chinese GB
                      contributed by YAO Fude <yao@everest.micro.umass.edu>.

                    UTF8.tex example added.

                changed:
                    MULEenc.sty:
                      \hbar and \HBAR replaced with \textmalteseh and
                      \textmalteseH respectively according to the LaTeX2e
                      release June 1997.

                      further simplifications.

                    external CJK font packages, script and documentation
                      files updated to TDS standard.

                    c70song.fd:
                      now uses cyberbit.ttf as default font.

                errors:
                    make*.btm scripts now really work :-) (thanks to
                    <rshuang@ms11.hinet.net>).

                    c00cns.fd was incorrectly stored as c00CNS.fd .

                    MULEenc.sty:
                      expansion macro improved (the old version prevented
                      kerning if used with e.g., \MakeUppercase).

                    hbf2gf:
                      support for Unicode encoded HBF files was totally
                      broken.

                      always used non-rotated x and y input sizes.

                      the HBF interface now uses only one file handle per
                      opened font---previously it used one file handle per
                      HBF_CODE_RANGE line (Mark Leisher
                      <mleisher@crl.nmsu.edu>).

                    ttf2pk:
                      can now handle fonts like avkv.ttf which have a
                      non-standard way to handle the end of the glyph index.

                      a nasty allocation bug removed due to missing modulo
                      65536 operations (thanks to YANG Ching-Hsiang
                      <jsyang@vlsi.ccl.itri.org.tw>).


Version 4.2.0:  new:
13-Dec-1998         pinyin.sty:
                      support for EC fonts: the macron bar has been lowered
                      considerably.

                      kerning in pinyin syllables is now identical to
                      unaccented syllables.

                    teTeXb5.doc:
                      How to set up CJK with teTeX 0.9 (in Chinese).
                      Contributed by HSIEH Tung-Han
                      <thhsieh@twcpro.phys.ntu.edu.tw>.

                    CJKnumb.sty:
                      new package for converting a number into a CJK
                      representation. It provides just one command,
                      \CJKnumber.

                    CJK.sty:
                      new command \CJKaddEncHook for adding code which is
                      executed each time a certain encoding is selected.

                    contrib/wadalab:
                      how to use Wadalab Japanese PostScript fonts with CJK.
                      Contributed by LEUNG Hin-Tak <htl10@cus.cam.ac.uk>.

                    CJK.enc:
                      added C52 encoding (JIS2 in dnp font encoding).

                changed:
                    MULEenc.sty, cjk-enc.el:
                      updated to latest LaTeX 2e changes (1997/12/01 and
                      1998/06/01):
                      \DH, \dh renamed to \DJ, \dj; LaTeX2e now provides
                      \textdegree, \textordfeminine, and \textordmasculine.

                      updated to latest T2 changes: \CYRUKRI, \CYRUKRE and
                      its lowercase forms are renamed to \CYRII and \CYRIE
                      respectively.

                      there is now a version of cjk-enc.el for emacs 20.3
                      too.

                    muletest.tex:
                      new translations; Russian now standard.

                    thaiconv:
                      updated to include cttex 1.15 changes.

                    a revised TDS structure for storing CJK fonts and
                      configuration files (see TDS.doc for details).

                    compile.doc has been removed.

                    NTeXb5.doc has been removed.

                    ttf2pk.doc has been removed (it is now in the ttf2pk-old
                      package).

                    the whole ttf2pk subdirectory has been removed. Get the
                      new ttf2pk program of the FreeType project (available
                      from ftp.freetype.org in the directory
                      pub/freetype/devel as the package
                      freetype-current.tar.gz)---the new ttf2pk can work
                      with composite fonts too and supports hinting. The old
                      ttf2pk is still available as ttf2pk-old.tar.gz .

                    the whole ntu2cjk subdirectory has been removed. Get the
                      new ttf2pfb program of the FreeType project (see just
                      above for the location). ntu2cjk is still available as
                      ntu2cjk.tar.gz .

                    the whole NDOS subdirectory has been removed because it
                      is completely out of date.

                    CJK.sty:
                      caption files for preprocessed mode have now the
                      extension `.cpx' to simplify editing of cap files.

*                   hbf2gf:
*                     completely redesigned to make calls in scripts for
*                     creating PK fonts easier. Please refer to hbf2gf.1
*                     or hbf2gf.dvi for details.
*
*                   maketexp.btm, etc.:
*                     replaced with dvidrv.btm, a replacement for emTeX's
*                     dvidrv.exe; it is documented in dvidrv.doc .

                    fonts from HLaTeX >= 0.97 are now supported. As a
                      consequence, support for older HLaTeX versions has
                      been withdrawn. The internal encoding C66 no longer
                      exists.

                    cjk-enc.el:
                      function write-cjk-file added (thanks to David Fox
                      <fox@cat.nyu.edu>).

                errors:
                    pinyin.sty:
                      \O wasn't handled specially.

                    CJK.sty now coexists with ArabTeX.

                    possible save size overflow fixed (\CJK@temp was
                      assigned locally and globally at the same time).


Version 4.3.0:  An intermediate version containing most features of 4.5.0
04-Apr-2000     published on the TeX Live 5 CD. It has never been officially
                released.


Version 4.4.0:  An intermediate version containing most features of 4.5.0
17-Apr-2001     published on the TeX Live 6 CD. It has never been officially
                released.

Version 4.5.0:  An intermediate version containing most features of 4.5.1
01-May-2002     published on the TeX Live 7 CD. It has never been officially
                released.

Version 4.5.1:  new:
17-Jun-2002         CJKulem.sty:
                      Full underlining support using the latest version of
                      ulem.sty.

                    Bg5+ and GBK charsets and encodings added (together with
                      `Bg5+text' and `GBKtext' environments). The encodings
                      are C09 and C19, respectively.

                      `bg5+latex' and `gbklatex' scripts added (together
                      with its DOS and OS/2 pendants); both call the new
                      converter `extconv'.

                    EUC-JP and EUC-TW encodings (*with* single shifts) added.

                    SJIS encoding with DNP fontencoding.

                    A configuration file `CJK.cfg' is read by CJK.sty just
                      before the \endinput command.

                    CJKnumb.sty:
                      Added the macro \CJKdigits to CJKnumb.sty for printing
                      a (integer) number with CJK digits.

                      Added macro \CJKnullspace to control the amount of
                      space inserted before and after a circle character
                      used for CJK digit zero.

                    Added the macro \CJKindent to CJK.sty which sets the
                      paragraph indentation to two ideographic spaces.

                    Added a test file `CJKbabel.tex' for testing CJK,
                      emacs 20, and the babel package.

                    Thai support for Babel added.

                    Added a test file `thai.tex' for testing Thai.

                    cjk-enc.el:
                      Now works with XEmacs also (except for Thai).

                      Support for ISO-8859-7 (Greek) added.

*                     Support for multifile documents added. As a
*                     consequence, it is now necessary to specify the
*                     encoding of all files with local variables for Emacs
*                     (see the comments at the end of the files in the
*                     `examples' directory how to do that; the `coding: ...'
*                     line must exist.

                      The translation tex->cjk is now executed only if the
                      source file is more recent than the corresponding
                      output file (it is still possible to force translation
                      though).

                    Hyphenation patterns for unaccented pinyin syllables
                      (together with support for the Babel package) in
                      utils/pyhyphen. Documentation is in doc/pyhyphen.doc.

                    pinyin.sty:
                      Added option `useCMmacron' (for LaTeX only) to use
                      a macron accent from the CM fonts in case the current
                      font doesn't have it (e.g., some versions of virtual
                      files for Palatino).

                      Compound syllables can now be hyphenated.

                    MULEenc.sty:
                      Added \CJKinclude{<file>}, \CJKinput{<file>}, and
                      \CJKbibliography{<file>} macros which behave similar
                      to \include, \input, and \bibliography but include
                      (input) <file>.cjk and <file>-cjk.bib instead.

                    CJK.sty/MULEenc.sty:
                      The command \CJKverbatim suppresses insertion of glue
                      between CJK and Thai characters in verbatim
                      environments if the `verbatim' package is used. This
                      is useful if you have overlong lines.

                changed:
                    Thai support has been redesigned. The external program
                      `thaiconv' has been replaced by a Lisp file called
                      thai-word.el; ligatures in virtual Thai fonts are now
                      used to select the proper glyph representation forms.
                      See thaifont.doc and cjk-enc.doc for details.

                    CNS stuff moved into a `CNS' directory.

*                   CJK.sty/MULEenc.sty,
*                   cefconv, cef5conv, cefsconv, bg5conv, sjisconv,
*                   cjk-enc.el:
*                     The character slot 0xA0 is no longer used for
*                     \CJKchar; instead, the multiplex character 0x7F
*                     interface now handles this also. Additionally,
*                     character 0x7F (instead of 0xFF) is used as delimiting
*                     character. 0x7F is used for all CJK characters also in
*                     preprocessed mode---as a consequence, preprocessed and
*                     non-preprocessed data can be used simultaneously.
*
*                     You *must* update the *conv programs (if you use
*                     them). \CJKpreproc and \CNSpreproc now contain the
*                     current version string so you can check whether really
*                     the new versions are called.

                    cjk-enc.el:
                      ET5 encoding for Vietnamese replaced with T5 encoding.

                      The version for emacs 20 has been removed. Please
                      upgrade your emacs to 20.7 or newer.

                    contrib/wadalab:
                      Use CJK font size functions instead of DNP ones.

                    hbf2gf:
                      The configure option --with-kpathsea-dir has been
                      replaced with --with-kpathsea-include and
                      --with-kpathsea-lib to support web2c installations
                      with multiple architectures.

                errors:
                    cjk-enc.el:
                      The formatting parameter `%i' has been replaced with
                      `%d'.

                    pmC.chr:
                      Missing \ifCJK@ added.

                      Punctuation macros fixed.

                    Bg5.chr:
                      Fixed a typo \CJK@temp -> \CJK@gtemp.

                    hbf2gf:
                      Now works correctly with very large pixel sizes.

                    Punctuation with half-width katakana in SJIS encoding
                      improved.

                    A bug fixed which prevented the usage of caption files
                      together with hyperref.

                    KS encoding with HLaTeX fontencoding now supports
                      punctuation also.

                    Specifying a font size factor (like `CJK * [1.5]') in
                      FD files no longer produces a warning message for
                      all subfonts.

Version 4.5.2:  new:
28-Mar-2003         The new macro \CJKnohwkatakana prevents the use of the
                      C49 encoding for half-width katakana; instead, the
                      characters are mapped to full-width glyphs. The
                      opposite command is \CJKhwkatakana (the default).

                    Improved support for pseudo-vertical typesetting.

                      . CJKvert.sty provides new commands \CJKvert (the
                        default) and \CJKhorz to toggle pseudo-vertical
                        typesetting.

                      . After loading CJKvert.sty, LaTeX reads file
                        `<foo>.fdv' (if it exists) immediately after reading
                        `<foo>.fd'. Such a file contains additional
                        information how to typeset a font vertically. Most
                        importantly, outline fonts can be configured so that
                        they are rotated with the graphicx package, making
                        it work with both dvips and pdfTeX. See
                        `vertical.doc' for more information.

                errors:
                    \CJKchar sometimes didn't accept 7bit representations.

                    pinyin.sty:
                      Added missing syllables \chua, \den, \rua.
                      Make it work properly in tables.

                    contrib/wadalab:
                      Older versions of the `makefont' script produce bad
                      hints for all Wadalab fonts. Either use the new
                      version to regenerate all fonts or use the new script
                      `fixwada' to correct fonts created with an old version
                      of `makefont'.

                    EUC-TW.chr: Make it really work.

Version 4.6.0:  new:
11-Aug-2005         CJKutf8.sty merges basic LaTeX's and CJK's UTF-8 support.
                    See CJKutf8.doc for details.

                    The two new macros \Thaispace and \Thainospace can be
                    used to control the EOL behaviour in Thai text blocks
                    if processed with cjk-enc.el.

                    There are now scripts (for Unix) to call pdflatex
                    instead of latex: bg5pdflatex, sjispdflatex, etc.;
                    all scripts now pass parameters to latex (the program).

                    New documentation files giving hints how to set up the
                    CJK package for optimal PDF output.

                    New documentation file `reftex.doc' describing
                    customization for RefTeX (which is part of Emacs).

                    CJKfntef.sty provides more font effects specific to
                    CJK scripts. See the example file CJKfntef.tex for
                    typical usage.

*                   All .fdv-files have been renamed to use the suffix
*                   `.fdx' since they are no longer restricted to vertical
*                   writing direction. See the new file `fdxfiles.doc'
*                   for more information.

                changed:
                    All plain text documentation files now have the suffix
                    `.txt'.

*                   Thai support has been improved.
*
*                     . Internally, the font creation process now uses
*                       fontinst to create the TFM files. As a consequence,
*                       virtual fonts are no longer necessary.
*
*                     . Due to an uncertain license, the `dbtt' font family
*                       has been replaced with `garuda', taken from
*                       thailatex version 0.3.5.1 which you can find at
*
*                         http://linux.thai.net/plone/TLWG/thailatex
*
*                     . The directory tree below `utils/thaifont' has been
*                       updated to reflect TDS 1.1, as supported by the
*                       forthcoming TeXLive 2005 and teTeX 3.0.
*
*                     Please replace all files related to Thai fonts in your
*                     TEXMF tree with the new fonts and font support files.

*                   HLaTeX support has been updated to handle fonts from
*                   version 1.0.1---there are no longer MF source files,
*                   only PS fonts. Support for non-uhc fonts have been
*                   removed; you should upgrade to the latest HLaTeX font
*                   archives from CTAN. Please consult CJK.doc, section
*                   `Korean input', for the (slightly) changed font names of
*                   HLaTeX support.

                errors:
                    Some characters in Big 5 encoding disappeared without
                    a warning if pseudo-vertical writing was active.

                    pinyin.sty:
                      Umlaut u with diacritic appeared bold.

                      Umlaut u with macron above was broken.

                    CJKulem.sty:
                      User-defined \CJKglue value was ignored.

                      Line breaks before a post-punctuation CJK glyph
                      weren't disabled when \uline and friends were used.

                    MULEenc.sty:
                      \textordfeminine and \textordmasculine were exchanged
                      if used with cjk-enc.el.

                    contrib/wadalab/*.fdx:
                      Handle Hiragana-Katagana prolongation mark correctly.

                    cjk-enc.el:
                      Multifile support was partially broken.

                    CJKvert.sty:
                      Both \CJKvert and \CJKhorz had both local and global
                      effects. Now they are completely local.


Version 4.7.0:
17-Oct-2006
                new:
                    A new encoding `HK' (C05) is available for Hong Kong's
                    HKSCS-2004, used in combination with Big 5.

*                   `UTF8' encoding now supports full Unicode (up to
*                   U+10FFFF). Subfont planes for ranges greater than U+FFFF
*                   consist of four hexadecimal digits (for example
*                   `foo025e' which covers U+25E00-U+25EFF). The \Unicode
*                   command (and \CJKchar) has been extended to accept
*                   Unicode values greater than U+FFFF.

                    CJKutf8.sty:
                      Support Unicode encoded bookmarks if the hyperref
                      package is used.

                      Automatically generate ToUnicode cmaps for pdftex
                      (tested with pdftex version 3.141592-1.30.4-2.2; it
                      currently doesn't work with virtual fonts).

                    Caption files in UTF-8 encoding have been added; the
                    files are identical to the encoding-specific versions.

                      ja        Japanese
                      ko-Hang   Korean using Hangul
                      ko-Hang2  another version using Hangul
                      ko-Hani   Korean using Hanja
                      zh-Hans   Chinese simplified
                      zh-Hant   Chinese traditional

                errors:
                    UTF-8 input character 0x80 was handled only partially.

                    pinyin.sty:
                      The package didn't preserve `\ding' which is defined
                      in pifont.sty, causing problems with older versions of
                      the hyperref package and its `hpdftex' driver option.

                    CJK.sty:
                      Make it work with font definition files (like the ones
                      from the fourier package) which expect that the
                      loading-settings are called only once.

                    The use of caption files within the `scrartcl' class
                    made \chapter a defined command (instead of reporting
                    an error).

                    With the koma-script classes, all CJK caption files
                    except for Korean produced bad looking TOC entries for
                    \part.


Version 4.8.0:
22-May-2008
                new:
                    Support for EUC-JP with DNP font encoding has been
                    added.

                    Support for XeLaTeX has been contributed by SUN
                    Wen-Chang <sunwch@hotmail.com> (in file `xCJK.sty'). 
                    Note that this is just a rudimentary emulation layer;
                    most users are probably better off using XeLaTeX's
                    Unicode and font support directly. See `xCJK.txt' for
                    more details.

                    pinyin.sty:
                      Added support for T5 encoding.

		    CJKvert.sty:
                      Added command \CJKbaselinestretch to adjust the
                      baseline stretch used in vertical typesetting.
                      Previously, the value 1.3 was hardcoded.

                      Added package option `usebaselinestretch' to use
                      the \baselinestretch value set before loading
                      CJKvert.sty; \CJKbaselinestretch then becomes a
                      factor to adjust it.

                      Add support for \CJKhdef{offset}{...} in .fdx-files.
                      For example, to vertically shift all glyphs of the
                      `bsmi' font shape in Big 5 encoding (for horizontal
                      writing), put

                        \CJKhdef{offset}{-.07em}

                      into c00bsmi.fdx and add

                        \usepackage{CJKvert}
                        \CJKhorz

                      to your preamble.

                errors:
                    \CJK@bold didn't work properly for C49 (half-width
                    katakana) encoding. Now C49 is handled as a CJK
                    encoding, this is, you should use the various size
                    functions (`CJK', `CJKb', etc.).


Version 4.8.1:
10-Aug-2008
                new:
                    SUN Wen-Chang has contributed the CJKspace.sty package
                    which modifies the `CJK*' environment to suppress spaces
                    only after CJK characters. See CJKspace.txt for
                    details.

                errors:
                    Pinyin syllable macros (defined in pinyin.sty) were not
                    robust, causing problems with indices, for example.

                    Some Chinese .fd and .fdx files were missing for fonts
                    which are present in the forthcoming TeXLive
                    distribution.


Version 4.8.2:
29-Dec-2008
                new:
                    CJKnumb.sty:
                      The new command \CJKdigits* is the same as \CJKdigits
                      but uses the traditional glyph for digit zero.

                changed:
                    The various directories `norasi' and `garuda' have been
                    changed to `norasi-c90' and `garuda-c90', respectively.

                    Thai support has been updated to use the fonts from
                    thailatex version 0.4.2. For easier maintainance it is
                    now expected that the PFB and AFM files (for `norasi'
                    and `garuda') are no longer renamed.

                errors:
                    Poor-man's bold fonts could work incorrectly for
                    substituted fonts.

                    \Unicode didn't use proper glyph representation forms in
                    vertical mode.


Version 4.8.3:
07-May-2012
                new:
                  CJKfntef.sty:
                    New commands \varCJKunderline, \CJKunderanyline,
                    \CJKunderanysymbol. See the example file `CJKfntef.tex'
                    for typical usage.

                  cjk-enc.el:
                    Emacs 23 and newer is now supported, thanks to patches
                    from Leung Hin-Tak.

                    Leung Hin-Tak also contributed Thai support for UTF-8
                    encoding, making emacs an alternative to Thai word
                    separator programs like `cttex' or `swath'.  See the
                    example file `thai_utf8.tex' for a typical usage.

                changed:
                  Special XeTeX support has been removed (file `xCJK.sty'
                  and others). Please use the separate `xeCJK' package
                  instead.

                  Peter Breitenlohner contributed various minor fixes and
                  improvements to the many conversion programs like
                  `cjklatex' or `bg5conv'.

                  The Thai metrics files for `norasi' and `garuda' were
                  updated to version 0.5 of the `font-tlwg' bundle.

                errors:
                  CJKfntef.sty:
                    An incompatibility with recent versions of `ulem.sty'
                    was fixed.

                  ruby.sty:
                    Fix case where furigana is smaller than base glyph.


Version 4.8.4:
18-Apr-2015
                errors:
                  CJKutf8.sty:
                    Fix space handling of non-CJK characters.

                  CJK.sty:
                    In \Unicode, fix conditional to allow line breaks.


Version 4.8.5:
16-Oct-2021
                new:
                  Hyphenation patterns for pinyin syllables:
                    The patterns have been extended to cover accented pinyin
                    syllables, too.

                    [Pinyin patterns are distributed via the `tex-hyphen'
                     package and are by default activated in TeXLive.]

                errors:
                  CJK.sty:
                    Make it work with recent LaTeX versions.  Note, however,
                    that this problem was not visible to the end user since
                    the LaTeX kernel contained a first-aid fix to circumvent
                    the issue.

                  cjk-enc.el:
                    Make it work with Emacs 25 and later.

                  Hyphenation patterns for pinyin syllables:
                    Investigation has shown that the apostrophe before a
                    syllable starting with `a', `e', or `o' should vanish if
                    a line break occurs.  Consequently, character ' is no
                    longer part of the hyphenation patterns.  The apostrophe
                    should now be entered with the Babel shorthand "'.

---End of history.txt---


==> cjk-4.8.5/doc/japanese/ascii.txt <==
ASCII Co. was founded by Mr. Nishi Kazuhiko, Mr. Tsukamoto, and Mr. Gunji.
This company works in the software and publishing field. So ASCII was
interested in the TeX system. They developed "ASCII Nihongo TeX" in
cooperation with a group of the Keio University in 1987. ASCII Nihongo TeX
is freeware. ASCII Co. implemented this system on MS-DOS in 1989 and sold
it. ASCII Co. added the capability of vertical typesetting to Nihongo TeX---
this is called the p version or pTeX (publishing TeX).

ASCII translated some important books into the Japanese language. These
books are of course typesetted with Nihongo TeX.

   "The TeX book", "The Metafont book"              Knuth.

   "LaTeX: A Document Preparation System"           Lamport.

Many articles about TeX appear in the "UNIX magazine" published monthly by
ASCII.


Some features of Nihongo TeX:

   1. The dvi file format is different from the original TeX's dvi file
      format. (NTT-JTeX's dvi file format is the same as original one. So we
      can use NTT-JTeX's dviware for the CJK package.)

   2. Nihongo TeX is not only capable of using TeX Font Metric files (tfm),
      but can also use Japanese Font Metric files (jfm). The jfm file format
      is defined as an extension of the tfm file format for Nihongo TeX. One
      jfm file has about 7000 kanji character metrics and kerning
      informations to cover entire JIS fonts (and thus avoiding subfonts).
      [See shibuaki.txt for some details about space handling between
      Japanese and ASCII characters.]

   3. Characters can be printed vertically.


In 1992 Tsukamoto and Gunji retired from ASCII Co. and founded Impress Co.,
and some engineers specialized on TeX moved from ASCII to Impress.

Impress Co. works in same field as ASCII Co., namely software and
publishing. In 1994 Impress made and sold "TeX for Windows" based on an
older version of ASCII Nihongo TeX (a modified TeX version 2.99). This
system runs on Windows 3.1, Windows 95 or Windows NT and has been sold to
many PC users. Literature is also available for "TeX for Windows". 

A major drawback of this system is that it is not yet based on TeX 3 and
thus cannot fully support LaTeX2e or multilingual issues.


In November 1995 ASCII announced the latest version of Nihongo TeX (pTeX
2.1.1) which is based on TeX 3.1415; this package also contains a format
file of LaTeX2e <1995/06/01>.

At the time of this writing (1996/02/09) ASCII Nihongo TeX's version is pTeX
2.1.4 .


Version 1.0 Beta2 (1996/02/09)      written by tanaka3@ifos.se.fujitsu.co.jp


==> cjk-4.8.5/doc/japanese/japanese.txt <==
This is the file japanese.txt of the CJK macro package ver. 4.1.0
(20-Nov-1996).

It concentrates on the use of DNP fonts (their font metrics can be used
in conjunction with PS printers which have their own builtin Japanese fonts)
and watanabe jfonts.

The use of the kanji48 bitmap font together with hbf2gf is similar to all
other CJK bitmap files and is documented in detail in the file hbf2gf.txt .


kanji48 font
------------

Where is the font ? )

Host ftp.tex.ac.uk
    Location: /pub/archive/fonts/CJK
      FILE   -rw-rw-r--   1 ctan     TeX    742459 Dec  1 00:01 kanji48.tar.gz
Host ftp.dante.de
    Location: /tex-archive/fonts/CJK
      FILE   -rw-rw-r--  1 Mr.Ftp   server  742459 Dec  1 00:01 kanji48.tar.gz

or your nearest CTAN mirror ftp sites.


How to use it in CJK ? )

Use CJK.sty with Japanese as follows:

with latex:

   \documentclass[a4paper]{article}
     \topmargin=-3.5cm
     \textheight=26cm
   \usepackage{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}{JIS}{song}

   .....
   < Japanese text >
   .....

   \end{CJK*}
   \end{document}


with mulatex:

   \documentclass[a4paper]{article}
    ....
   \usepackage[global]{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}{}{}

   .....
   < Japanese text >
   .....

   \end{CJK*}
   \end{document}


The package CJK offers two environments: CJK and CJK*. CJK* suppresses
spaces followed by a CJK character, whereas CJK doesn't.

If you write only Japanese, you should use the CJK* environment. If you
really need a space directly followed by a JIS character, you must then use
TeX commands like `\ ', `{} ', etc.

It is highly recommended to declare

     \usepackage[global]{CJK}

if you use mulatex to be able to write Japanese inside of other
environments. See mule2cjk.doc for details.


DNP fonts
---------

What are DNP fonts ? )

DNP stands for "Dai Nippon Printing" (a big printing company in Japan). DNP
fonts are commercial fonts made by this company; if real DNP fonts have been
already installed at your site, you should use them. But watanabe-dnp fonts,
which are customized from watanabe-jfonts to emulate DNP fonts, are
freeware. The method of emulation is symbolic name linking.


Where are the fonts ? )

      watanabe-dnp (pk files)
         ftp.math.s.chiba-u.ac.jp://tex/watanabe-dnp/300
             jb10-300pk.tar.gz  jb10-622pk.tar.gz  jm10-329pk.tar.gz
             jm10-746pk.tar.gz  jb10-329pk.tar.gz  jb10-746pk.tar.gz
             jm10-360pk.tar.gz  jm8-300pk.tar.gz   jb10-360pk.tar.gz
             jb8-300pk.tar.gz   jm10-432pk.tar.gz  jm9-300pk.tar.gz
             jb10-432pk.tar.gz  jb9-300pk.tar.gz   jm10-518pk.tar.gz
             jb10-518pk.tar.gz  jm10-300pk.tar.gz  jm10-622pk.tar.gz
      tfm files
         ftp.math.s.chiba-u.ac.jp://tex/watanabe-dnp/tfm-dnp.tar.gz
         ftp.math.s.chiba-u.ac.jp://tex/watanabe-dnp/tfm.tar.gz
      tools for symbolic link
         ftp.math.s.chiba-u.ac.jp://tex/watanabe-dnp/fake.tar.gz

How to set them up ? )

       Suppose your fonts directory is $fonts ,
                     (e.g. /usr/local/lib/tex/fonts/japan)
       and your source directory in which the above files are put is $src.
                     (e.g. /usr/local/src)

       You should now expand all fonts that you've downloaded from the ftp
       server.

         % cd $src
         % gunzip -c fake.tar.gz     | tar xvf -
         % gunzip -c jd....pk.tar.gz | tar xvf -
         % gunzip -c jm....pk.tar.gz | tar xvf -
         % gunzip -c tfm.tar.gz      | tar xvf -

       Make directories.

         % cd $fonts
         % mkdir $fonts/watanabe-dnp
         % mkdir $fonts/watanabe-dnp/jd300
         % mkdir $fonts/watanabe-dnp/tfm

       Copy files.

         % cd $fonts/watanabe-dnp
         % cp $src/fake/* .
         % cp $src/tfm/* tfm
         % cp $src/*pk/*pk jd300
 
       Make all watanabe-dnp fonts.

         % make mk-300ex

       Make symbolic links.
      
         % mkdir $fonts/dnp
         % cd $fonts/dnp
         % cp $fonts/watanabe-dnp/LNFAKE .

       Next, edit the file `LNFAKE' in the dnp directory. Make sure that
       `wdir' is set to the directory where you have installed watanabe-dnp
       fonts:

               wdir=../watanabe-dnp/jd300/

       Then execute,

         % LNFAKE jm dm
         % LNFAKE jb dg


       The directory tree after the installation will look like this:

          $fonts/ +- watanabe-dnp/ +-jd300/ (all pk files)
                  |                |
                  |                +-tfm/
                  |                |
                  |                +-Makefile, FAKEDNP, FAKETFM, fake.c  ... 
                  |
                  +- dnp/

       You will need only the directories $fonts/watanabe-dnp/jd300 and
       $fonts/dnp. You can remove $fonts/watanabe-dnp/tfm/ together with the
       other now unnecessary files.

       Moving to your tfm directory, execute

         % gunzip -c tfm-dnp.tar.gz | tar xvf -

       Then add tfm-dnp (with the full path) to the TEXFONTS environment
       variable.


How to use them in CJK ? )

See the following examples how to use CJK.sty with DNP fonts.

with latex:

   \documentclass[a4paper]{article}
     \topmargin=-3.5cm
     \textheight=26cm
   \usepackage{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}[dnp]{JIS}{song}

   <Japanese text>

   \end{CJK*}
   \end{document}


with mulatex:

   \documentclass[a4paper]{article}
   ....
   \usepackage[global]{CJK}
   \usepackage{indentfirst}

   \CJKfontenc{JIS}{dnp}

   \begin{document}
   \begin{CJK*}{}{}

   <Japanese text>

   \end{CJK*}
   \end{document}


[Read the file mule2cjk.doc for an explanation why you can't say
 `\begin{CJK*}[dnp]{}{}' with mulatex.]


watanabe jfonts
---------------
You can also use the original watanabe jfonts in a CJK environment.

Where are the fonts ? )

      watanabe-jfonts (pk files)
         ftp.iij.ad.jp://pub/TeX/fonts/watanabe-jfonts/300
                 b250.lzh b274.lzh b300.lzh b329.lzh b360.lzh
                 b432.lzh b518.lzh b622.lzh b746.lzh m250.lzh
                 m274.lzh m300.lzh m329.lzh m360.lzh m432.lzh
                 m518.lzh m622.lzh m746.lzh

         ftp.iij.ad.jp://pub/TeX/fonts/watanabe-jfonts/400

      tfm files
         ftp.iij.ad.jp://pub/TeX/fonts/watanabe-jfonts/tfmfiles.lzh


How to use them in CJK ? )

See the following examples how to use CJK.sty with watanabe jfonts.

with latex:

   \documentclass[a4paper]{article}
     \topmargin=-3.5cm
     \textheight=26cm
   \usepackage{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}[wn]{JIS}{song}

   <Japanese text>

   \end{CJK*}
   \end{document}


with mulatex:

   \documentclass[a4paper]{article}
   ....
   \usepackage[global]{CJK}
   \usepackage{indentfirst}

   \CJKfontenc{JIS}{wn}

   \begin{document}
   \begin{CJK*}{}{}

   <Japanese text>

   \end{CJK*}
   \end{document}


compilation and coding-system
-----------------------------

If you use `latex' to compile latex files, you must save these files in
Japanese EUC and say

    latex yourfile

to process these files.

[You can also save the file in SJIS encoding; then you must use `SJIS'
 instead of `JIS' as the encoding parameter in the CJK environment. Note
 that SJIS uses the JIS fonts.]

If you use `mulatex' to compile latex files, there are several possibilities
in which coding-system you can save your latex files. If you use the
original mulatex script file that comes with the CJK package, you must save
these files in Mule's internal code and say

    mulatex yourfile

to process these files.
 
[mulatex is in utils/mule2cjk in CJK package directory. ref: mule2cjk.doc]

But if you do not like the idea of saving latex files in Mule's internal
encoding (this coding-system is not a standard coding-system, can not be
read without Mule and will be changed in the future), you can save them in
*junet*, which is based on ISO-2022 encoding, or in *ctext*, which is used
in the X window system as Compound Text Encoding. Then replace the mulatex
shell script with one of the following examples.

 
 :  mulatex for *junet*

   % cat mulatex
    #!/bin/sh
    #  mulatex : LaTeX2e for Mule's *junet* encoding
    #
    fname=`echo $1 | sed 's/\.[^\.]*$//g'`
    coco '*junet*' '*internal*' < $1 | mule2cjk > $fname.cjk
    st=$?
    if [ $st -ne 0 ] ; then
       exit $st
    fi
    latex $fname.cjk
    st=$?
    if [ -f $fname.cjk ] ; then
       /bin/rm -f $fname.cjk
    fi
    exit $st
   %

 :  mulatex for *ctext*

   % cat mulatex
    #!/bin/sh
    #  mulatex : LaTeX2e for Mule's *ctext* encoding
    #
    fname=`echo $1 | sed 's/\.[^\.]*$//g'`
    coco '*ctext*' '*internal*' < $1 | mule2cjk > $fname.cjk
    st=$?
    if [ $st -ne 0 ] ; then
   	exit $st
    fi
    latex $fname.cjk
    st=$?
    if [ -f $fname.cjk ] ; then
    	/bin/rm -f $fname.cjk
    fi
    exit $st
    %

If you use Mule (without auctex), add one of the following pieces of
Lisp code to your .emacs initialization file.

 : `.emacs' for *junet*

    (add-hook 'LaTeX-mode-hook
              (function (lambda ()
                (set-file-coding-system  *junet*)
                )))

 : `.emacs' for *ctext*

    (add-hook 'LaTeX-mode-hook
              (function (lambda ()
                (set-file-coding-system  *ctext*)
                )))

The program `coco' is included in the Mule package.


auctex
------

auctex is an elisp package for TeX and LaTeX users. It is easy to integrate
the CJK environment into auctex; the usage is very similar to ordinary LaTeX
with the exception that the typesetting command to compile a .dvi file is
not `latex' but `mulatex'.

Add the following code to your .emacs file (or, if possible, to
tex-site.el).

 : `.emacs' for auctex users

    (add-hook 'LaTeX-mode-hook
              (function (lambda ()
                (set-file-coding-system  *junet*)
                (nconc
                 TeX-command-list
                 (list
                  (list "MuLaTeX" "aucmulatex %t" 'TeX-run-LaTeX nil t)
                  )
                 )
                (setq TeX-command-default "MuLaTeX")
                )))


 :  mulatex for auctex users

   % cat aucmulatex
    #!/bin/sh
    #  aucmulatex : LaTeX2e in auctex mode for Mule's *junet* encoding
    #
    fname=`echo $1 | sed 's/\.[^\.]*$//g'`
    coco '*junet*' '*internal*' < $1 | mule2cjk > $fname.cjk
    st=$?
    if [ $st -ne 0 ] ; then
       exit $st
    fi
    latex \\nonstopmode\\input{$fname.cjk}
    st=$?
    if [ -f $fname.cjk ] ; then
       /bin/rm -f $fname.cjk
    fi
    exit $st
   %

   This example describes only the usage for *junet*. Of course, you can use
   other coding systems too.
 

auctex (yet another usage)
----------------------------

You can directly write elisp code instead of using a mulatex shell script
(not for the faint-hearted :-). If TeX files are written in *junet*, *ctext*,
*euc-japan* ... encoding, Mule will understand the input files automatically.
Add the following code to your .emacs file (or, if possible, to tex-site.el).

 : `.emacs' for auctex user (for Mule 2.3 based on emacs 19.28)

   (add-hook 'LaTeX-mode-hook
   	  (function (lambda () 
   		      (nconc
   		       TeX-command-list
   		       (list 
   			(list "MuLaTeX" "latex '\\nonstopmode\\input{%c}'" 
   			      'TeX-run-MuLaTeX nil t)
   			)
   		       )
   		      (nconc
   		       TeX-expand-list
   		       (list
   			(list  "%c" 'file "cjk")
   			))
   		      (setq TeX-command-default "MuLaTeX")
   		      )))
   
   (define-program-coding-system nil "mule2cjk" *internal*)
   
   (defvar TeX-LaTeX-CJK-tmpfile nil)
   
   (defun TeX-MuLaTeX-sentinel (process name)
     (prog1
         (TeX-LaTeX-sentinel process name)
       (delete-file TeX-LaTeX-CJK-tmpfile)))
   
   ;  customized from TeX-run-LaTeX
   (defun TeX-run-MuLaTeX (name command file)
     "Run mule2cjk and latex on current TeX buffer."
   
     (let ((TeX-LaTeX-CJK-tmpbuffer (generate-new-buffer-name "cjk")))
       (setq TeX-LaTeX-CJK-tmpfile (concat file ".cjk"))
       (generate-new-buffer TeX-LaTeX-CJK-tmpbuffer)
       (call-process-region
        (point-min) (point-max) "mule2cjk" nil TeX-LaTeX-CJK-tmpbuffer nil)
       (set-buffer TeX-LaTeX-CJK-tmpbuffer)
       (write-region (point-min) (point-max)
   		  TeX-LaTeX-CJK-tmpfile nil nil *internal*)
     
       (let ((process (TeX-run-format name command file)))
         (setq TeX-sentinel-function 'TeX-MuLaTeX-sentinel)
         (if TeX-process-asynchronous
   	  process
   	(TeX-synchronous-sentinel name file process)))
     (kill-buffer  TeX-LaTeX-CJK-tmpbuffer)))


indentfirst.sty
---------------

Japanese style of indenting paragraphs is different from the original latex.
There is a style file called `indentfirst.sty' in the official LaTeX2e
`tools' package which always indents the first paragraph.

Where is indentfirst.sty ? )

Host ftp.dante.de

    Location: /tex-archive/macros/latex/packages/tools
      FILE      rw-rw-r--      1492  Dec 14 17:46   indentfirst.dtx
                
or your nearest CTAN mirror ftp sites.

You should get all files in /pub/TeX/CTAN/macros/latex/packages/tools, read
the readme.txt file and install them. There are many, many useful styles in it.
(e.g. tabular or verbatim etc.)


\maketitle
----------

When you write Japanese titles, make sure that the \maketitle command
is inside of a CJK environment because it contains CJK characters.

example )

   \documentclass[a4paper]{article}
    ....
   \usepackage[global]{CJK}
   \usepackage{indentfirst}

   \begin{CJK*}{}{}
     \title{ < Japanese Text > }
     \author{ < Japanese Text > }
   \end{CJK*}

   \begin{document}
   \begin{CJK*}{}{}

     \maketitle
   .....
   < Japanese Text >
   .....

   \end{CJK*}
   \end{document}



JIS.cap
-------

CJK provides Japanese captions. You need the koma-script package (which is a
replacement of the standard classes) to use the caption files. (ref: `CJK
captions' in CJK.txt)

[This feature does not work for Japanese in CJK versions prior to 4.1.0]


Where is Koma-script ? )

Host ftp.dante.de

    Location: /tex-archive/macros/latex/contrib/supported
      DIRECTORY rwxr-xr-x       1024 Jan 23 12:20 koma-script

or your nearest CTAN mirror ftp sites.

How to use it in CJK ? )

Inside of your CJK JIS environment, put

   \CJKcaption{JIS}

to activate Japanese captions.

   To use CJK.sty and Koma-script for Japanese captions, see the
   example below.

   % srcartcl is a stylefile of Koma-script
   \documentclass{scrartcl}
     \topmargin=-3.5cm
     \textheight=26cm
   \usepackage{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}[dnp]{JIS}{song}
   \CJKcaption{JIS}

   <Japanese text>

   %  Japanese Caption
   \refname{<Japanese text>}

   \end{CJK*}
   \end{document}


\newpage
--------

If you encounter an undefined CJK command (just before leaving the CJK
environment), it is necessary to flush out the page, because LaTeX sometimes
writes the headers _after_ the environment was closed. (ref: `Possible
errors' in CJK.txt)


example )

   \documentclass[a4paper]{article}
   \usepackage{CJK}
   \usepackage{indentfirst}

   \begin{document}
   \begin{CJK*}{JIS}{song}

   < Japanese text >
   .....
   \newpage
   \end{CJK*}
   \end{document}


Japanese PostScript printer
---------------------------

If your site has a postscript printer with builtin Japanese PS fonts 
that implements /Ryumin-Light and /GothicBBB-Medium, or a printer that
can emulate these fonts, you can easily use it to print out a dvi file
made from dnp-tfm (see DNP fonts). `dvi2ps' is a tool to drive printer
resident Japanese PS fonts. You can also use watanabe-dnp fonts for
previewing, as their metric files are the same.

Where is dvi2ps ? )

Host ftp.math.s.chiba-u.ac.jp

    Location: /tex
      FILE      rw-r--r--    112970  Dec  1  1994   dvi2ps-1.91j.tar.gz


------------------
Version 1.0 Beta8 (1996/02/09)
     Tanaka Shinichiro      Email: tanaka3@ifos.se.fujitsu.co.jp



---End of japanese.txt---


==> cjk-4.8.5/doc/japanese/jp-fonts.txt <==
Data:   Japanese Fonts Environment


Phototypesetting systems and font makers.
        Syaken   
        Morisawa 
        Ryobi    

Font makers. 
        Dai Nippon Screen
        Font Works
        Ricoh    ---> TrueType fonts (MS-mincho, MS-gothic; used in
                      Japanese MS-Windows)
        (some further companies also make Japanese PS fonts, e.g. URW from
        Germany)

Printing companies.
        Dai Nippon Printing (DNP)
        Tokyo Syoseki Printing
        Toppan Printing
        (these are only the biggest companies; many further printing 
        companies are active in Japan)

(Ref: `Dai' means `Big'. `Nippon' means `Japan'. `Syoseki' means `books'.
       Ricoh is not only a font maker.)


          1. Syaken Co is the most famous and biggest company dealing with
             phototypesetting systems and fonts in Japan.

          2. Syaken does not make PostScript Fonts. Their fonts are used
             only on Syaken's special phototypesetting machines which many
             printing companies use. 

          3. Morisawa made Postscript Fonts in cooperation with Adobe Inc.
             It is famous that their fonts have strong software copy 
             protection.

          4. There are inexpensive PS fonts called `HEISEI Mincho' and
             `HEISEI Gothic' made by the Nippon standard association (I
             don't know the exact English name of this association). These
             fonts are not so beautiful as Morisawa's PS fonts but cheaper.

          5. In former times pure PostScript printers only had Morisawa's PS
             fonts as builtin fonts. Now there are also pure PS printers
             that use builtin Heisei fonts.

          6. The dvi2ps program outputs Morisawa's font metrics.


This document contains no information about the relation about ASCII Nihongo
TeX and Syaken's phototypesetting machines.

Version 1.0B4 (1996/02/09)          written by tanaka3@ifos.se.fujitsu.co.jp


==> cjk-4.8.5/doc/japanese/jp-tex.txt <==
Data:   NTT-JTeX's Standard Fonts Environment.

                             (La)TeX file 
                                  |
                                  +--- dnp-tfm (DNP font metrics)
                                  |
                               dvi file
                                  |
          +-----------------------+-----------------------+
          |                       |                       |
      dvips-5.58              dvips-5.58             dvi2ps-1.91j
          | or dvi2ps-1.91j       | or dvi2ps-1.91j       |
          |                       |                       |
     real DNP fonts       watanabe-dnp fonts     Japanese PostScript
      (pk fonts)              (pk fonts)                fonts
          |                       |                       |
          |                       |                       |
      PostScript              PostScript         Japanese PostScript
       Printer                 Printer                 Printer
   (or dot Printer         (or dot Printer 
    with GhostScript)       with GhostScript)

          1. Real DNP fonts are commercial fonts sold by DNP.
             DNP Fonts are *not* PostScript fonts but PK fonts.

          2. Watanabe DNP fonts are freeware. That have same font metrics as
             real DNP Fonts but have different font names.

          3. DNP fonts are more beautiful than any available freeware fonts.
             (The book written about NTT-JTeX is printed by DNP.)

          4. NTT-JTeX uses DNP Font Metrics by default.
             dvi2ps is standard dviware for NTT-JTeX.

          5. The printer resident PostScript fonts have no relation to DNP
             fonts.

          6. But dvi2ps use `DNP Font Metrics' to drive printer resident
             PostScript fonts.

          7. Recently PostScript fonts are more used than DNP fonts since
             Japanese PostScript printers are now inexpensive in Japan.


This document contains no information about TrueType and outline (vector)
fonts.

Version 1.0B4 (1996/02/09)          written by tanaka3@ifos.se.fujitsu.co.jp




==> cjk-4.8.5/doc/japanese/preview.txt <==
Data:   NTT-JTeX's Preview Environment.

                             (La)TeX file 
                                  |
                                  +--- dnp-tfm (DNP fonts metric)
                                  |
                               dvi file
                                  |
          +-----------------------+-----------------------+
          |                       |                       |
          |                       |                       |
    real DNP fonts        watanabe-dnp fonts        Outline fonts
      (pk fonts)              (pk fonts)            (vector fonts)  
          |                       |                       |
       xdvi-20                 xdvi-20          [ Now investigating ]


          1. If you use real DNP fonts or watanabe-dnp fonts for printing,
             you should use them to preview dvi files too.

          2. If you use a Japanese Postscript printer for printing, there
             are different possibilities to preview dvi files.

             1) pk fonts.

                Because dvi files are made from dnp-tfm, you can preview the
                dvi files by real DNP fonts or watanabe-dnp fonts.

                Of course Japanese PS fonts are not exactly equal to DNP
                fonts.
                
             2) outline fonts.

                Outline fonts need less disc space than PK fonts. You can
                use outline fonts (often called vector fonts) to preview
                them.


Version 1.0B3 (1996/02/09)        written by tanaka3@ifos.se.fujitsu.co.jp


==> cjk-4.8.5/doc/japanese/shibuaki.txt <==

Handling of space between Kanji and non-Kanji characters.


1. Shibuaki or Yonbuaki ($B;MJ,$"$-(B)



         <Japanese Text> English word <Japanese Text>
                        ^            ^
                    This point   This point 

    This space is called "Shibuaki" which has a width of a quarter of a kanji
    font width. It is used only between Kanji and non-Kanji characters.
    (between Kanji and Kanji only stretchable glue is used; between
    ASCII and ASCII ordinary space.)


2. Yakumono($BLsJ*(B)

    Here are the rules how and where to use Shibuaki.

2.1 Yakumono for ASCII characters

   rules:

    0   No shibuaki between previous kanji character and the ASCII
        character, and between next kanji character and the ASCII
        character.

          <Kanji character><ASCII character><Kanji Character>

    1   Shibuaki space only between previous kanji character and the
        ASCII character.

          <Kanji character> <ASCII character><Kanji Character>
                           ^            
                        shibuaki

    2   Shibuaki space only between next kanji character and the ASCII
        character.

          <Kanji character><ASCII character> <Kanji Character>
                                            ^            
                                         shibuaki

    3   Shibuaki spaces between kanji characters and ASCII word.

          <Japanese Text> English word <Japanese Text>
                         ^            ^
                      shibuaki     shibuaki


   Rule 3 is always used by all printable ASCII characters without
   the following yakumono ASCII characters.

   [This is data from ASCII-Nihongo TeX.]

   % ASCII yakumono characters and the corresponding rules
    ( 1
    ) 2
    [ 1
    ] 2
    ` 1
    ' 2
    ; 2
    , 2
    . 2

2.2 Yakumono for kanji characters

   rules:

    0   No shibuaki space between previous ASCII character and the kanji
        character, and between next ASCII character and the kanji
        character.

          <ASCII character><Kanji character><ASCII character>

    1   No shibuaki space between previous ASCII character and the kanji
        character.

          <ASCII character><Kanji character> <ASCII character>
                                            ^            
                                         shibuaki

    2   No shibuaki space between next ASCII character and the kanji
        character.

          <ASCII character> <Kanji character><ASCII character>
                           ^            
                        shibuaki

    3   Shibuaki spaces between kanji character and ASCII characters

          <ASCII character> <Kanji character> <ASCII character>
                           ^                 ^
                        shibuaki          shibuaki

   Rule 3 is always used by all kanji characters without the following
   yakumono kanji characters.

   [This is data from ASCII-Nihongo TeX.]

   % Kanji yakumono characters and the corresponding rules
     $B!"(B  1
     $B!#(B  1
     $B!$(B  1
     $B!%(B  1
     $B!((B  1
     $B!)(B  1
     $B!K(B  1
     $B!J(B  2
     $B!O(B  1
     $B!N(B  2
     $B!Q(B  1
     $B!P(B  2
     $B!F(B  2
     $B!G(B  1
     $B!H(B  2
     $B!I(B  1
     $B!L(B  2
     $B!M(B  1
     $B!R(B  2
     $B!S(B  1
     $B!T(B  2
     $B!U(B  1
     $B!V(B  2
     $B!W(B  1
     $B!X(B  2
     $B!Y(B  1
     $B!Z(B  2
     $B![(B  1
     $B!=(B  0
     $B!A(B  0
     $B!D(B  0
     $B!o(B  0
     $B!k(B  1
     $B!l(B  1
     $B!m(B  1




Reference: "Nihongo TeX technical book I"   ASCII co.
           $BF|K\8l(BTeX$B%F%/%K%+%k%,%$%I(B I    $B%"%9%-!<=PHG6I(B
                                    2200 yen. 


Version 1.0B1                  written by tanaka3@ifos.se.fujitsu.co.jp


==> cjk-4.8.5/doc/pdfhowto/HOWTO.txt <==
How to make PDF files using CJK/LaTeX with embedded TrueType fonts

Hin-Tak Leung <htl10@users.sourceforge.net>
December 2003


Introduction
------------

Existing CJK/LaTeX instruction for high-quality print-out tends to suggest
permanently converting TrueType fonts (which had a better availability) to
postscript sub-fonts; this document covers how to use TrueType fonts
directly, and also preparing such PDF documents. Today, the PDF output
format is slightly more popular than PostScript; also, even on US English
systems, CJK font packs are available for font substitution in Adobe Acrobat
Reader (and similar mechanisms exist for xpdf and ghostscript), which allows
the generation of PDF files containing only important textual content but no
embedded fonts. Such files are small enough to be e-mailed while preserving
formatting, provided the recipient has the font packs installed. This
document also covers the issues with no-embedded-font PDF files at the very
end as well.

The following steps are discussed below in greater detail:

   1. Finding the fonts.
   2. Getting and building some software: ttf2tfm, dvipdfmx.
      Some other nice optional software: oto, the other freetype/freetype2
      demo tools, ttfm, ttx.
   3. Using ttf2tfm, generating *.tfm and *.enc files for each font.
   4. Putting the fonts, the *.tfm files, and the *.enc files into the right
      place in your system.
   5. Configuring dvipdfmx to use the new fonts.
   6. (optional) Configuring pdflatex to use the new fonts also.
   7. Configuring CJK/LaTeX to use those fonts.
   8. Testing.
   9. Problems and tips.

I can read both traditional and simplified Chinese, and a substantial amount
of Japanese, but there isn't any Korean-specific info here. Hopefully this
is useful enough as a starting point at least for Korean-related
experiments.

The two most important references during this venture was the FreeBSD
(Taiwan) Chinese HOWTO (it is substantially better and more up-to-date than
the GNU/Linux one), and Edward G. J. Lee's various treatises on the net,
particularly his `mycjk' notes. Unfortunately both are available in Chinese
only, I believe.


1. Fonts
========

  Chinese
  -------

  Arphic donated 4 high-quality Chinese fonts to the open-source community:
  two for traditional and two for simplified Chinese, respectively. They are
  shipped with Redhat 9 (which I used for most of this work) and Debian 3
  and possibly also other GNU/Linux distributions; they can be downloaded
  from Arphic's home site and, probably more convenient, from

    ftp://ftp.gnu.org/gnu/non-gnu/chinese-fonts-truetype/

  and its mirrors. Tip: Use `unzip -L' to convert file names to lowercase.

  Redhat 9 also ships zysong, a simplified Chinese font. This font seems to
  be licensed to Redhat only since it isn't found in other GNU/Linux
  distributions. It is part of the package "ttfonts-zh_CN-2.12-1.noarch.rpm",
  together with the two Arphic simplified Chinese fonts, on the 3rd CD 
  of the Redhat 9 CD set.

  The Ministry of Education in Taiwan released a few fonts for
  standardization: Currently two are available from the ministry's home page
  (http://www.edu.tw/mandr/index.htm), but there are old versions with 
  different type faces floating around in the net.

  CwTeX (a Chinese-enabled LaTeX implementation in Taiwan) ships 5 fonts.
  (http://ccms.ntu.edu.tw/~ntut019/cwtex/cwtex.html)

  Still available is the set of 8 TrueType fonts from NTU which were widely
  used previously for CJK/LaTeX documents (http://input.cpatch.org/font/ntu/).

  There is also a set of 10 quite fancy and unusual fonts for traditional
  Chinese, developed by Dr Hann-Tzong Wang 
  (http://140.135.64.77/teacher/htwang/htwang.htm). It is distributed as
  one of the standard font sets for FreeBSD Taiwan.
  (http://www.freebsd.org/cgi/pds.cgi?ports/chinese/wangttf).

  Japanese
  --------

  Redhat 9 and SuSE both ship the Kochi Gothic and Mincho fonts; Debian
  ships Watanabe Mincho and Wadalab Gothic as part of the XTT TrueType font
  server. The packages are: "ttfonts-ja-1.2-21.noarch.rpm" on the 3rd disc 
  of the Redhat 9 CD set, "ttf-kochi-mincho-0.2.20020727-81.noarch.rpm" and 
  "ttf-kochi-gothic-0.2.20030118-17.noarch.rpm" on SuSe 8.2, 
  "xtt-fonts" for Debian systems.

  Other source of fonts (e.g. Win2k/WinXP/Win2k3 ships a few as standard,
  and also localized version of MS Office, etc.) are mostly proprietary.

  These instructions are known to work on those also, but I don't want to
  go into specific details...


2. ttf2tfm and dvipdfmx
=======================

  The specific details about compiler switches, include paths, are for
  the Redhat 9 distribution. You may have to adapt them.

  ttf2tfm
  -------

  ttf2tfm is part of ttf2pk package which is itself part of
  freetype-contrib, a suite of programs depending on the FreeType 1 library.
  Most GNU/Linux systems ship both FreeType 2 and FreeType 1 (that's the
  case for RH9, in fact), which are *not* compatible. So I decided to build
  the latest FreeType 1 static version and made freetype-contrib depend on
  that to avoid using the out-dated library shipped with my system. The
  mentioned packages can be downloaded from ftp.freetype.org.

  Unpack freetype-current (adapt the `/home/hleung' part to suit yourself),
  then do

    cd /home/hleung/freetype-current
    ./configure  --enable-static --disable-shared --prefix=/home/hleung
    make

  Now unpack freetype-contrib-current inside the freetype-current tree, then
  do

    cd freetype-contrib-current/ttf2pk
    CFLAGS=-I../../lib/ LDFLAGS=-L../../lib/.libs ./configure \
      --with-kpathsea-lib=/usr/lib --with-kpathsea-include=/usr/include
    make
    make install

  Important: At the end, you need to manually copy the data/*.sfd files into
  ${TEXMF}/ttf2tfm and also ${TEXMF}/ttf2pk (a soft link from
  ${TEXMF}/ttf2tfm to ${TEXMF}/ttf2pk will do also).

  [The recent TeX directory structure (TDS), version 1.1, comes with a new
   subdirectory fonts/sfd, to be accessed with the kpathsea variable
   $SFDFONTS. ttf2tfm and other programs available in the TeXLive
   distribution have already been updated to use it.]

  The man pages of ttf2tfm and ttf2pk give detailed explanation of all
  command line arguments.

  Tip: I find a utility called "checkinstall" quite useful. Instead of `make
  install' one calls `checkinstall' which does the same as `make install'
  but also integrates the data nicely into the package management system for
  Redhat/Debian/Slackware; this gives cleaner upgrades and uninstalls.

  dvipdfmx
  --------

  http://project.ktug.or.kr/dvipdfmx/

  For dvipdfmx I use

    CFLAGS='-I/usr/kerberos/include -O2 -march=i386 -mcpu=i686' ./configure
    make
    make install

  The include path is due to dependency on the kerberos library for PDF
  encryption. Important: The 10 Wang fonts have some peculiarities; I
  submitted a preliminary patch which the author has much refined and
  incoporated into a new release. You need a version newer than 2003-08-11
  if you want to use this set of fonts. From the ChangLog of dvipdfmx:

    2003-08-11  Jin-Hwan Cho <chofchof@ktug.or.kr>
        * A faked font name was used for TrueType fonts without any PS
          font name as suggested by Hin-Tak Leung.

  [The recent TeX directory structure (TDS), version 1.1, comes with a new
   subdirectory fonts/sfd, to be accessed with the kpathsea variable
   $SFDFONTS. dvipdfmx and other programs available in the TeXLive
   distribution have already been updated to use it.]


3. Generating ttf and enc files
===============================

  OpenType Organizer (oto) : http://sourceforge.net/projects/oto/
  True Type Font Manager (ttfm): 
     - part of Chinese GNU/Linux Extention http://cle.linux.org.tw/

  You need to know what cmap (character map) the TrueType font (*.ttf or
  *.ttc) contains. The utility programs oto, ftdump (two versions! --
  FreeType 1 and FreeType 2 both have this demo program, showing quite
  different information), and ttfinfo (part of ttfm) can show this info, and
  some other information about your font as well. Only ftdump works on
  TrueType collections (*.ttc), but the other two have their strengths also
  (ttfinfo gives the most straightforward info, while oto gives some details
  that ftdump doesn't show).

  For detailed information on cmaps in a font you can use ttx, a tool to
  assemble and disassemble OpenType fonts. It is available from
  http://fonttools.sf.net.

  If there is a Unicode cmap you can use ttf2tfm's `U*.sfd' files (see the
  `@...@' argument for ttf2tfm); the command line for ttf2tfm is simpler
  also. Otherwise you need to specify the platform (-P) and encoding (-E)
  IDs.

  Here is what works for me for the fonts I mentioned. Important: The font
  stem name needs to be unique. Additionally, dvipdfmx doesn't like numbers
  in the font stem name. I use a 4-letter combination. By LaTeX convention
  it shouldn't be longer than 5 letters.

    ttf2tfm bkai00mp.ttf -q -w bkai@UBig5@
    ttf2tfm bsmi00lp.ttf -q -w bsmi@UBig5@
    ttf2tfm gbsn00lp.ttf -q -w gbsn@UGB@
    ttf2tfm gkai00mp.ttf -q -w gkai@UGB@

    ttf2tfm zysong.ttf -q -w zysg@UGB@

    ttf2tfm kai-linux.ttf -P 3 -E 4 -q -w mekl@Big5@
    ttf2tfm edustd-15.ttf -P 3 -E 4 -q -w mest@Big5@
    ttf2tfm moe_kai.ttf   -P 3 -E 4 -q -w meko@Big5@
    ttf2tfm moe_sung.ttf  -P 3 -E 4 -q -w meso@Big5@

    ttf2tfm ntu_li_m.ttf  -P 3 -E 4 -q -w ntli@Big5@
    ttf2tfm ntu_br.ttf    -P 3 -E 4 -q -w ntbr@Big5@
    ttf2tfm ntu_fs_m.ttf  -P 3 -E 4 -q -w ntfs@Big5@
    ttf2tfm ntu_kai.ttf   -P 3 -E 4 -q -w ntka@Big5@
    ttf2tfm ntu_mb.ttf    -P 3 -E 4 -q -w ntmb@Big5@
    ttf2tfm ntu_mm.ttf    -P 3 -E 4 -q -w ntmm@Big5@
    ttf2tfm ntu_mr.ttf    -P 3 -E 4 -q -w ntmr@Big5@
    ttf2tfm ntu_tw.ttf    -P 3 -E 4 -q -w nttw@Big5@

    ttf2tfm mttf.ttf  -q -w cwtm@UBig5@
    ttf2tfm kttf.ttf  -q -w cwtk@UBig5@
    ttf2tfm fttf.ttf  -q -w cwtf@UBig5@
    ttf2tfm bbttf.ttf -q -w cwtb@UBig5@
    ttf2tfm rttf.ttf  -q -w cwtr@UBig5@

    ttf2tfm kochi-gothic.ttf -w kcgt@UJIS@
    ttf2tfm kochi-mincho.ttf -w kcmc@UJIS@

    ttf2tfm wadalab-gothic.ttf  -P 3 -E 2 -w wdgt@SJIS@
    ttf2tfm watanabe-mincho.ttf -P 3 -E 2 -w wnmc@SJIS@

    The Wang's font set has some unusual properties, and need either
    a new version of freetype 1 (after 2003-10 from CVS), or a slightly
    modified "Big5.sfd", called "wcl.sfd" here:

    ttf2tfm wcl-01.ttf -P 3 -E 4 -q -w wclj@wcl@
    ttf2tfm wcl-02.ttf -P 3 -E 4 -q -w wclk@wcl@
    ttf2tfm wcl-03.ttf -P 3 -E 4 -q -w wcll@wcl@
    ttf2tfm wcl-04.ttf -P 3 -E 4 -q -w wclm@wcl@
    ttf2tfm wcl-05.ttf -P 3 -E 4 -q -w wcln@wcl@
    ttf2tfm wcl-06.ttf -P 3 -E 4 -q -w wclp@wcl@
    ttf2tfm wcl-07.ttf -P 3 -E 4 -q -w wclq@wcl@
    ttf2tfm wcl-08.ttf -P 3 -E 4 -q -w wclr@wcl@
    ttf2tfm wcl-09.ttf -P 3 -E 4 -q -w wcls@wcl@
    ttf2tfm wcl-10.ttf -P 3 -E 4 -q -w wclt@wcl@

  As an example, here is what I do for a well-known proprietary simplified
  Chinese font which has only a cmap for simplified Chinese:

    ttf2tfm gkai00m.ttf -P 3 -E 3 -q -w gkaim@EUC@

  Here an example for a TrueType collection:

    ttf2tfm dcai5.ttc -q -w dcaiq@UJIS@


4. Putting the files where they should be
=========================================

  This is somewhat related to how kpathsea works and how latex (the program)
  find its files. It is possible to set individual environment variables for
  each of these items, but it is easier to set one: $TEXMF to a list of 
  locations, with a tree parallel to the system tree. Then do the following:

  . Put the *.tfm files into a subdirectory of ${TEXMF}/fonts/tfm.
  . Put the *.enc files into a subdirectory of ${TEXMF}/dvips.
  . Put the *.ttf (or *.ttc) files into a subdirectory of
    ${TEXMF}/fonts/truetype.
  . Put the *.sfd files into ${TEXMF}/ttf2tfm or a subdirectory of it.
    Don't forget to either copy them into ${TEXMF}/ttf2pk also or to set up
    a link from ${TEXMF}/ttf2pk to ${TEXMF}/ttf2tfm.

    Reason: dvipdfmx searches SFD files (which it needs for reassembling)
    under ${TEXMF}/ttf2pk although we don't use ttf2pk anywhere. ttf2tfm
    looks for them under its own name, of course.

    [The recent TeX directory structure (TDS), version 1.1, comes with a new
     subdirectory fonts/sfd, to be accessed with the kpathsea variable
     $SFDFONTS. dvipdfmx and other programs available in the TeXLive
     distribution have already been updated to use it.]

  Important: Run texhash (mktexlsr) to rebuild the kpathsea database,
  otherwise files won't be found. You have been warned!


5., 6. Configuring dvipdfmx and (optionally) pdflatex
=====================================================

  cid-x.map, dvipdfmx.cfg, *.map

  See for example, my own "cid-x.map" for the main font config file of 
  dvipdfmx -- all my own customization is at the very end after the line 
  "Hin-Tak Leung's custom setup below:". For each font xxxx, one needs 
  to add a line "f xxxx.map" into "dvipdfmx.cfg", and a fontmap 
  file "xxxx.map" into the dvipdfmx config directory --
  ${TEXMF}/dvipdfm/config/ on my system (the missing
  "x" is not a typo, as dvipdfmx originally derived from dvipdfm).
  I have included cwbt.map, for one of the CwTeX fonts, as an example,
  and my dvipdfmx.cfg as well.
  
  Because I have a fair number of fonts I like to add, I wrote a little
  perl script "gen-map.pl", which generates all the *.map files plus
  a file called "map.list" which I can simply append to dvipdfmx.cfg,
  from an internal table at the very top of the script.
    
  pdflatex needs the same fontmap files for each new font - copy them into 
  ${TEXMF}/dvips/config/. Modify the updmap script which is used for 
  updating both pdflatex.cfg and dvips.cfg, and run the updmap script. 
  On teTeX 1.0.x, one needs to add to the "extra_modules=" entry the 
  *.map files for each font. My modified updmap is included as an 
  example "updmap.my", found as "/usr/share/texmf/dvips/config/updmap" on
  a RH 9 system. On teTeX 2.0.x, updmap has a separate config file
  updmap.cfg located in ${TEXMF}/web2c/.


7. Configuring CJK/LaTeX
========================

  Copy the whole `texinput' directory of the CJK package into a directory
  which is in your $TEXINPUTS path. Also create some new *.fd files there.
  My "c00cwtb.fd" is included as an example; again, since I have quite
  a few font files, I have created some template fd files as c*tmpl.fd,
  and duplicating and change every "tmpl" string to "cwtb" inside 
  as needed like this:
    cp c00tmpl.fd c00cxtb.fd
    perl -pi -e "s/tmpl/cwtb/;" c00cwtb.fd

  If you use Big5 or Shift-JIS encoding, compile the bg5conv and 
  sjisconv utilities; under Unix-like systems you can use the bg5pdflatex
  and sjispdflatex scripts to access them conveniently.


8. Testing
==========

   Just pick the relevant files in the CJK/examples directory and change the
   font name to match. Either call pdflatex or call latex followed by
   dvipdfmx. In general, I found that dvipdfmx generates much smaller files
   (1/3 to 1/2 size).


9. Problems
===========

  a. files can't be found

    This is the most frequent problem. Setting the environment variable
    KPATHSEA_DEBUG to -1 activates full debugging; you can then check
    how latex/dvipdfmx/pdflatex tries to find those files. See the
    kpathsea info pages for more details on debugging output.

    For latex (the program) you only need the new custom-made *.fd files,
    the files from CJK/texinput, and the tfm files. The *.fd files could be
    broken -- check their contents. latex (the program) neither needs the
    *.enc files nor the font files themselves.

    If latex (the program) works, but dvipdfmx doesn't, then your dvipdfmx
    configuration probably needs some tuning. Alternatively, the map files
    or the font files are not found, etc. Note that dvipdfmx neither needs
    the tfm files, nor the CJK/LaTeX input files, but it does need the 
    enc files.

    pdflatex does everything in one step, so everything needs to be in the
    right place.

  b. Acrobat on GNU/Linux doesn't print PDF files generated with dvipdfmx

    The problem is probably caused by ghostscript version 7.x which chokes
    on the intermediate postscript file under some command options.
    Upgrading to ghostscript 8.x should fix this printfilter problem. It is
    *strongly* recommended to use ghostscript 8.11 or newer due to severe
    problems with earlier versions.

  c. no-font-embedded PDF files

    This is quite simple to do with dvipdfmx: Just put an extra `!'
    (exclamation mark) in the dvipdfmx configuration file in front of the
    font which shouldn't be embedded.

    A problem can arise if the PDF reader is not able to find a proper
    substitution font if the font specified in the document isn't available.
    I did some investigation and had a long discussion with the author of
    dvipdfmx about this. Basically, it seems that win32 Acrobat Reader 6.x
    will substitute any missing fonts with fonts from the Adobe CJK font
    packs or from the system. Acrobat reader 5.x for GNU/Linux will only do
    so -- and only with fonts from the CJK packs, not from the X server --
    if the font name is one of the well-known ones for that region: 
    SimHei, SimSun (found on most MS Windows boxes), and some fonts of Arphic 
    and Dynafont which are very popular in the far east. Otherwise, 
    it aborts with an error message.

    Besides the proprietary fonts mentioned in the last paragraph, only
    Wang's fonts can be configured currently to be not embedded so that
    acroread on GNU/Linux accepts them. I have spent much time looking 
    into this issue and apparently Acroread on GNU/Linux seems to do 
    font substitutions by looking at the capital letters in the font name.
    Due to the missing PS name of the Wang's fonts (and our dvipdfmx 
    work-around on 2003-08-11 using the file name -- happened to be all 
    lowercase -- as the missing font name), they work by luck.

    Both xpdf and ghostscript will substitute any missing fonts with a
    specific font per language, if suitably configured. On Redhat 9, the
    heavily adapted ghostscript will substitute automatically if some named
    fonts from the CD are installed (without any extra effort); for xpdf it
    is an extra few lines of configuration in ${HOME}/.xpdfrc to tell it
    what font to use from the X server for substituting a missing font for a
    particular language. So ghostscript works out of the box for a full RH
    installation, whereas xpdf doesn't, but xpdf is more configurable and
    the setting of what fall-back font to use can differ per user.

---End of HOWTO.txt---


==> cjk-4.8.5/doc/pinyin.txt <==
This is the file pinyin.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

pinyin.sty
----------

This style file (which can be also used under plain TeX) enables the input
of pinyin syllables with tones.

Say

    \usepackage{pinyin}

to load all pinyin macros under LaTeX2e; say `\input pinyin.sty' under plain
TeX.

An example explains best how to input pinyin:

    \Wo3 \hen3 \xi3\huan1 \chi1 \Zhong1\guo2 \cai4.

Note there is no fifth tone marker in pinyin (Zhuyinfuhao uses a dot to
indicate the fifth tone; on the other hand no marker is used for the first
tone). Nevertheless you can say e.g., \ne5 to get the syllable `ne' without a
tone.


There are some special cases: 

    o   use `v' instead of `u umlaut' in pinyin syllables (these are \lv,
        \lve, \nv, \nve and its uppercase forms). Example:

            \nv3'\er2       daughter

        The appearance of u umlaut with additional tone markers has been
        tested with the standard cm, ec, and PostScript fonts.

    o   use \Long and \LONG instead of \long and \Long (which you would
        expect): \long is a very important internal TeX command. Many
        packages would fail if we redefined \long.


Problems:

    The following macros are redefined if you load pinyin.sty:

        \a, \chi, \cong, \ding, \ge, \hang, \le, \min, \mu, \ne, \ni, \nu,
        \o, \O, \pi, \Pi, \Re, \tan, \xi, \Xi.

    They are available as \PY... (\PYchi, \PYcong, etc.).

    If this is not enough, you can say \PYdeactivate to restore the original
    definitions (and reactivate these syllables with \PYactivate).

    In case you use the hyperref package earlier than version 6.75a
    (2006-Feb-12) together with the `hpdftex' driver you should load
    pinyin.sty *after* hyperref.sty (contrary to what the hyperref manual
    says). Reason is that \ding is defined in pifont.sty which is
    automatically loaded by hpdftex.def -- the latest hyperref version no
    longer uses pifont.sty .


---End of pinyin.txt---


==> cjk-4.8.5/doc/pyhyphen.txt <==
This is the file pyhyphen.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

Hyphenation patterns for pinyin syllables with and without tone markers
-----------------------------------------------------------------------

Sometimes it makes sense to use unaccented pinyin syllables for common names
and phrases which are repeated frequently; sometimes you are in an
environment which doesn't allow accented pinyin syllables at all. For such
cases it is desirable to have correct hyphenation, avoiding manually added
hints using e.g., `\-' between the syllables.

Fortunately, due to the limited numbers of Chinese pinyin syllables (407 for
Mandarin), it is easy to create hyphenation patterns. The logical
consequence is to add a new `language' to the Babel package, and exactly
this can be found in the directory utils/pyhyphen.


Installation
------------

[Note: The hyphenation patterns have been submitted to the `tex-hyphen'
       project. In recent TeX distributions it is no longer necessary to set
       up pinyin support manually since everything should work out of the
       box.]

This is fairly straightforward. Move the Babel language definition file
pinyin.ldf file to a place found by TeX. If you e.g., maintain a local
TEXMF tree, a good place would be $TEXMFLOCAL/tex/generic/babel/pinyin.ldf.
Similarly, move the pinyin hyphenation pattern files hyph-zh-latn-pinyin.tex
and hyph-zh-latin-tonepinyin.tex into your (local) TEXMF tree: The analogous
place would be directory $TEXMFLOCAL/tex/generic/hyphen.

Now run texconfig (or a similar tool) to add hyph-zh-latn-pinyin.tex and
hyph-zh-latin-tonepinyin.tex to the used hyphenation patterns. In the usual
case you have to add a line saying

  pinyin    hyph-zh-latn-tonepinyin.tex

for Unicode-aware TeX engines (XeTeX, luatex, upTeX) or

  pinyin    hyph-zh-latn-pinyin.tex

for all other engines to the hyphenation configuration file language.dat.
Finally, build a new format file (usually the command `initex latex.ltx');
in most cases this happens automatically.

Using Babel ensures that it works both with LaTeX and Plain TeX.


Usage
-----

Unicode-aware engines
- - - - - - - - - - -

Do something like this:

  \documentclass[...]{...}

  \usepackage[pinyin,german,english]{babel}
  ...

  \begin{document}
  ...
  \foreignlanguage{pinyin}{pinyin with tone markers like Běijīng}
  ...
  \end{document}


Other engines
- - - - - - -

Do something like this:

  \documentclass[...]{...}

  \usepackage[T1]{fontenc}
  \usepackage[pinyin,german,english]{babel}
  ...

  \begin{document}
  ...
  \foreignlanguage{pinyin}{pinyin without tone markers like Beijing}
  ...
  \end{document}


Note 1: pinyin.ldf is intentionally very minimal. Don't expect that e.g.,
        \chapter yields a pinyin version of the Chinese word for `chapter'.
        It might be useful to define a shorthand macro like the following:

          \newcommand{\py}[1]{\foreignlanguage{pinyin}{#1}}

        Now you can simply say

          \py{Beijing}

Note 2: The apostrophe character `'' is used as to precede syllables
        starting with `a', `e', or `u'. This is needed to resolve
        ambiguities like this:

          Xi'an -> Xi-an (two syllables)
          Xian  -> Xian (one syllable)

        If a line break occurs, the apostrophe should vanish, e.g.,

          Tian'anmen -> Tian-
                        anmen

        Use the Babel shorthand "' to enter '; this internally resolves to
        \discretionary.

        The shorthand `"u' (as used in German) is available to input
        `umlaut u'.

Note 3: Most Babel language support files define a `<language>.sty' file
        also. This is not true for pinyin! pinyin.sty is used for accented
        pinyin syllables which don't need a special hyphenation support.
        (pinyin.sty works with Plain TeX also.)


Technical details
-----------------

The dictionary used to construct the hyphenation patterns has been created
with a small C program `pinyin.c' which simply combines all existing Chinese
syllable pairs that don't need an apostrophe inbetween. Then, `patgen' has
been run on the dictionary; `pinyin.tr' defines the used character set.

Due to the regularity of the word combinations, only two-letter patterns of
the first and second level are needed to find all possible breaks without a
single error or omission.

---End of pyhyphen.txt---


==> cjk-4.8.5/doc/reftex.txt <==
This is the file reftex.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

RefTeX
------

To make RefTeX aware of \CJKinput and \CJKbibliography, add the following
two lines to your .emacs file:

  (add-to-list 'reftex-include-file-commands "CJKinclude")
  (add-to-list 'reftex-bibliography-commands "CJKbibliography")

These two variables have been added to RefTeX in July 2002.

Older versions (like 4.16) which don't have them must be patched directly.
In reftex.el:

1097c1097
<      (include-re (concat wbol "\\\\\\(include\\|input\\)[{ \t]+\\([^} \t\n\r]+\\)"))
---
>      (include-re (concat wbol "\\\\\\(include\\|input\\|CJKinput\\)[{ \t]+\\([^} \t\n\r]+\\)"))

In reftex-parse.el:

333c333
<      "\\(\\`\\|[\n\r]\\)[ \t]*\\\\\\(no\\)?bibliography{[ \t]*\\([^}]+\\)" nil t)
---
>      "\\(\\`\\|[\n\r]\\)[ \t]*\\\\\\(no\\|CJK\\)?bibliography{[ \t]*\\([^}]+\\)" nil t)

Changes for even older RefTeX versions (before Aug 1999 which only have
reftex.el) are virtually the same.


---End of reftex.txt---


==> cjk-4.8.5/doc/ruby.txt <==
This is the file ruby.txt of the CJK macro package ver. 4.8.5 (16-Oct-2021).

What is ruby?
-------------

To cite Martin Duerst (mduerst@w3.org) who wrote a proposal for ruby in HTML
documents:


   Ruby are small characters used for annotations of a text, at the right
   side for vertical text, and atop for horizontal text, to indicate the
   reading (pronounciation) of ideographic characters. [...]
   
   The name `ruby' is the name of the 5.5 point type size in British
   terminology; this was the size most used for ruby. [...]

   Ruby are in most cases set at half the size of the main letters,
   resulting in a possible two ruby characters per main character, and
   taking up half of the width of the main characters. However, at least up
   to five ruby characters per main character are possible (an example is
   `u-ke-ta-ma-wa-...'), and so various solutions, from leaving white space
   in the main text to having the ruby overlap the next characters of the
   main text, are possible (the later is possible in Japanese especially
   because in many cases, the characters around an ideograph with ruby are
   syllabic, and therefore the assignment of ruby to main characters poses
   no problems for the reader). [...]

   Ruby are particularly frequent in Japanese, because of the way CJK
   ideographs are used in Japanese. Ideographs can have many different
   readings (pronounciations) because different readings were taken over
   from different regions of China and at different times when the
   characters where adopted in Japan. Also, these characters are used to
   write indigenous Japanese words, and many readings may be possible
   because the ideograph might cover many different concepts distinguished
   in the Japanese language. [...] The main use of ruby today is in
   magazines of all levels, and of course in educational material. Ruby are
   also used in educational material in China and Taiwan.

   In Japan, the term `furigana' is also used instead of `ruby'. `Furigana'
   is composed of the verb `furu' (to attach, sprinkle, ...) and `gana'
   (either hiragana or katakana, one of the two Japanese syllabaries usually
   used for ruby).



Usage
-----

Here a typical example:


    \documentclass{article}

    \usepackage{CJK}
    \usepackage[overlap, CJK]{ruby}


    \begin{document}

    \begin{CJK*}{JIS}{song}

    ....Japanese text.....\ruby{base character(s)}{ruby}....

    \end{CJK*}

    \end{document}


The following options can be selected:

  `overlap' and `nooverlap', as described above. \rubyoverlap and
  \rubynooverlap are the corresponding commands to modify the overlap flag.
  `overlap' is the default.

  `CJK' and `latin'. The corresponding commands are \rubyCJK and \rubylatin.
  Use these commands similar to \CJKnospace and \CJKspace to suppress or not
  suppress spaces after a \ruby macro and to get/avoid insertion of glue.
  `CJK' is the default.

The command \rubysize defines the factor between the size of the base
character and the ruby. Its default value is 0.4 . Usually you get some
error messages about size substitution (the reason is that LaTeX 2e always
defines a default error font) which can be safely ignored if you use ttf2pk
or hbf2gf since these programs compute fonts for (almost) any font size. In
the unlikely case that you need latin fonts as ruby it may be necessary to
adapt your FD definition files if the particular font supports non-standard
sizes (e.g., EC, Sauter, PS) and you really want exactly that size.

The command \rubysep defines the separation between the base character and
the ruby. Its default value is -0.5ex.

To avoid lines sticking together the value of \lineskiplimit has been set
to 1pt. It may be necessary to increase this value for larger font sizes.

Note that all \ruby... commands are local, i.e., they obey groups.


Implementation specific details
-------------------------------

There are a number of possibilities how ruby can interact with other CJK
characters.

    o   The ruby has a smaller width than its base character:

        The behaviour is identical to an ordinary CJK character.

    o   The ruby has a greater width than its base character:

        +   Overlapping ruby:

            .   If the previous or next character is a CJK character
                (ordinary or punctuation), insert unbreakable glue between.

            .   If the previous or next character is a ruby, handle both
                ruby as non-overlapping and insert unbreakable glue between.

            .   A ruby at the beginning of a paragraph is treated as if the
                nonoverlap option had been set. To force an overlapping ruby
                you have to start the paragraph with a \leavevmode command.

        +   Non-overlapping ruby:

            .   If the previous or next character is a CJK character
                (ordinary or punctuation), insert unbreakable glue between.

If `latin' is active, no glue at all is inserted.


Technical details
-----------------

ruby.sty introduces a third variation of a small kern (3sp) to inform the
next CJK or ruby macro that the previous character was an overlapping ruby
with the ruby's width greater than its base character. The global variable
\ruby@width then contains this width.


---End of ruby.txt---


==> cjk-4.8.5/doc/thaifont.txt <==
This is the file thaifont.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).

Thai font support in the CJK package
------------------------------------

Version 4.8.5 of the CJK package has improved support for Thai. This file
describes how to install and use the fonts. Please refer to cjk-enc.txt how
to set up cjk-enc.el (which automatically loads thai-word.el for finding
word breaks).

The directory structure in utils/thaifont/texmf already reflects the
directory structure of a standard TEXMF tree, version 1.1. Example:

  utils/thaifont/texmf/fonts/enc/dvips/thai/c90.enc  ->
                        /usr/local/share/texmf/fonts/enc/dvips/thai/c90.enc

To create TFM files for other Thai fonts, use the utility files in the
`thaifont/tools' directory. Details how to do that can be found in
`thaifonts/tools/INSTALL'. The file thaifont/tools/c90.etx gives the
theoretical background on the used font encoding and ligature mechanism;
a pre-formatted version can be found in CJK's doc bundle.


Installation
------------

. It is assumed that you have already installed the main parts of the CJK
  package (as described in the doc/INSTALL file).

. Get the latest fonts-tlwg package from

    http://linux.thai.net/projects/thaifonts-scalable

  and install the Type 1 font families `garuda' and `norasi'. You should use
  fonts-tlwg version 0.5 or newer. Note, however, that this bundle no longer
  contains pre-compiled AFM files; instead, they are generated (together
  with Type 1 and TrueType versions of the font) with a bunch of tools using
  a configure script and a Makefile.

  Recommended locations are

    TEXMF/fonts/type1/public/{garuda,norasi}/  .

  Examples:

    garuda.pfb    -> TEXMF/fonts/type1/public/garuda/garuda.pfb
    norasi_bi.pfb -> TEXMF/fonts/type1/public/norasi/norasi_bi.pfb

  Note that the TeX metric files of font-tlwg bundle are incompatible with
  CJK's Thai implementation. Nevertheless, it is possible to use both at the
  same time if desired. This is the very reason that the Babel language
  support file of the CJK package is called `thaicjk.ldf', not `thai.ldf'.

. Install all files from utils/thaifont/texmf in your TEXMF tree. This
  should be straightforward.

. Font definition files for Thai are in CJK's texinput/thai directory. To
  simplify font handling with LaTeX, `gar' and `nrsr' are aliased to `cmr',
  `cmss', and `cmtt'. If you want to use other fonts, you have to adapt
  c90cmr.fd, c90cmss.fd, and c90cmtt.fd accordingly.

. There are two possibilities how to make the Thai PostScript fonts known to
  the various DVI drivers (and pdftex). The recommended way is to include
  the files `garuda-c90.map' and `norasi-c90.map' in the `updmap.cfg'
  configuration script by adding the following two lines:

    Map garuda-c90.map
    Map norasi-c90.map

  Older versions of updmap which don't have updmap.cfg must be patched
  directly by adding the map files to the `extra_modules' variable:

    extra_modules="
      garuda-c90.map
      norasi-c90.map
    "

  After executing updmap, the fonts are known to all programs which uses the
  map files.

  For dvips, you can also use the `config.norasi-c90' and `config.garuda-c90'
  files on the command line:

    dvips -P norasi-c90 ...

  This method doesn't work with pdfTeX (which doesn't understand the `-P'
  option).

. Run mktexlsr or a similar program to update the TEXMF file database.


Usage
-----

Thai support has been fully integrated into the Babel system. For example,
to have Thai as a secondary language and US English as the primary language,
say

  \documentclass{...}

  ...
  \usepackage[thaicjk,USenglish]{babel}
  ...


  \begin{document}

  ...
  \begin{otherlanguage}{thaicjk}
  Thai text
  \end{otherlanguage}

  ...

`thaicjk' changes the baseline stretch to 1.2, activates \frenchspacing, and
modifies the \today command to use the proper Thai values and names.

The just sketched outline works without cjk-enc also (but no word breaks are
inserted automatically); you must then insert

  \addto\extrasthaicjk{\fontencoding{C90}\selectfont}

in the preamble of your document to make Babel switch to Thai font encoding
on entering the `thaicjk' language environment.

For use of cjk-enc.el please read `cjk-enc.txt'.


---End of thaifont.txt---


==> cjk-4.8.5/doc/vertical.txt <==
This is the file vertical.txt of the CJK macro package ver. 4.8.5
(16-Oct-2021).


Vertical typesetting
====================

TeX itself can't support vertical typesetting. Nevertheless, it is possible
to emulate it by rotating glyphs by 90 degrees.

The CJK package supports two different approaches:

o   Provide fonts which already contain rotated glyphs. In this case, the
    only difference to normal typesetting is the emulation of bold
    characters by printing a character three times with slight vertical
    offsets instead of horizontal ones. Both hbf2gf and ttf2pk can produce
    rotated bitmap fonts. The major disadvantage is that it doesn't work
    well for outline fonts since there is no portable way to implement
    rotation on the font level which works for both PostScript and PDF
    output.

    You need a `.fdx' file for this option which at least contains
    `\CJKvdef{norotate}{}'.

o   Use the graphicx package to rotate glyphs. A disadvantage is that
    processing of a document is much slower and that documents tend to be
    much larger in size. On the other hand, PDF and PostScript output can be
    produced from identical sources since graphicx hides the implementation
    differences.

    This works even without a `.fdx' file in case CJK's default rotation
    parameters are fine.


CJKvert.sty
-----------

Loading CJKvert.sty activates vertical support. The two commands to be used
in documents are \CJKvert and \CJKhorz which do the obvious. \CJKvert is
the default. The two commands act locally, not globally.

Use macro \CJKbaselinestretch to adjust the baseline stretch during vertical
typesetting. The default value is `1.3'.

Package option `usebaselinestretch' saves the \baselinestretch value set
before loading CJKvert.sty. If this option is active, then

  new \baselinestretch = \CJKbaselinestretch * \baselinestretch

after issuing \CJKvert. Otherwise, it is simply

  new \baselinestretch = \CJKbaselinestretch

Similarly, \CJKhorz restores the old \baselinestretch value if
`usebaselinestretch' is active; without the option, \baselinestretch is set
to `1'.


Problems with vertical typesetting
----------------------------------

Some glyphs can't be used directly for vertical typesetting; a simple
rotation by 90 degrees would produce ugly results for various reasons:

o   Many punctuation characters have special vertical representation forms.
    Some fonts contain proper vertical glyphs, but many don't. In the latter
    case it is necessary to provide alternative methods to improve the
    optical appearance.

o   Non-rotated (latin) text within rotated (CJK) text is aligned
    differently as if text is written horizontally. Rotated glyphs thus must
    be slightly shifted.

o   Some fonts contain CJK glyphs without quadratic bounding boxes but only
    monospaced advance widths. It is then necessary to provide glyph
    dimensions to assure monospaced advance heights after rotation.

See the documentation file `fdxfiles.txt' for details on setting up
extended font definition files which can handle those items.


Fonts with vertical representation forms
----------------------------------------

OpenType fonts intended for vertical typesetting normally contain a GSUB
feature called `vert' which provides a mapping to vertical instead of
horizontal representation forms. ttf2tfm automatically takes care of it (see
below), but if such fonts have been converted to sets of Type 1 subfonts
this feature is lost.

A solution to this problem is to collect all vertical representation glyphs
in a special Type 1 subfont. See the scripts vertical.pe, vertref.pe (for
FontForge), and makefdx.pl (for Perl) in the directory utils/subfonts which
do that.

At the moment of this writing, only the fonts bsmi00lp.ttf and bkai00mp.ttf
for traditional Chinese have been transformed to Type 1 subfonts together
with a font with vertical representation glyphs (bsmilpv.pfb and
bkaimpv.pfb). They are part of the corresponding CJK font bundles found on
CTAN. See the file INSTALL for more information.


Rotated fonts
-------------

o   To install a rotated font to be handled by hbf2gf, simply proceed as
    usual, with one difference: You have to add a line

        rotation  yes

    to the hbf2gf configuration file of this font. x_offset and y_offset
    values must be adjusted too. Look at the example configuration file
    b5kr12.cfg for details---as you can see, the name of the non-rotated
    font (b5ka12) has been changed to `b5kr12'.

o   With ttf2tfm, use the `-x' switch to activate rotation. For details
    please refer to the man pages of ttf2tfm and ttf2pk.


---End of vertical.txt---

